Phase-field fracture irreversibility using the slack variable approach

In this manuscript, the phase-field fracture irreversibility constraint is transformed into an equality-based constraint using the slack variable approach. The equality-based fracture irreversibility constraint is then introduced in the phase-field fracture energy functional using the Lagrange Multiplier Method and the Penalty method. Both methods are variationally consistent with the conventional variational inequality phase-field fracture problem, unlike the history-variable approach. Thereafter, numerical experiments are carried out on benchmark problems in brittle and quasi-brittle fracture to demonstrate the efficacy of the proposed method.

==> Data/3ptBending/3ptBending_Ambati.txt <==
0	0
0.010292901	0.010036496
0.020841043	0.019890511
0.03189781	0.030109489
0.0418118	0.038868613
0.045118323	0.041058394
0.046389883	0.041970803
0.046402436	0.037043796
0.046417314	0.03120438
0.04656051	0.025
0.046576317	0.01879562
0.046843879	0.013777372
0.046978009	0.011131387
0.04838463	0.009032847
0.051955461	0.007481752
0.056545167	0.006021898
0.063300014	0.004744526
0.069161281	0.00419708
0.077189316	0.003193431
0.08661723	0.002737226
0.094134083	0.002372263
0.10050351	0.002372263
0.108147287	0.002189781
0.113752383	0.002189781
0.120121809	0.002189781

==> Data/3ptBending/3ptBending_Aug_Lodi.txt <==
% Model:              PFFM_AugSlack_3ptBending.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 5 2021, 13:51
% Table:              Table 1 - Point Evaluation 1
% Time (s)                                        -solid.RFy/1000 (kN), Point: 7                    -v2 (mm), Point: 7
0                                                 0                                                 0
1                                                 8.300299941752524E-4                              9.9968E-4
10                                                0.0082971025992571                                0.010000000160090908
20                                                0.01655025685674606                               0.02000000000001932
30                                                0.024701650665712917                              0.03000000000000006
40                                                0.028730039820900517                              0.03505019042873345
50                                                0.028809378034153822                              0.03514999987339543
60                                                0.028888608152382797                              0.03524999999997763
70                                                0.028967803782236817                              0.035349999999999965
80                                                0.029046964527734493                              0.03545
90                                                0.02912608996933684                               0.03555000000000002
100                                               0.029205179676315297                              0.03564999999999999
110                                               0.02928423320790658                               0.03575000000000001
120                                               0.029363250112945743                              0.035850000000000014
130                                               0.029442229929495724                              0.03595000000000002
140                                               0.02952117218444341                               0.036050000000000006
150                                               0.02960007639308135                               0.03615000000000001
160                                               0.029678942058671207                              0.03625
170                                               0.029757768671974008                              0.036349999999999986
180                                               0.029836555710772008                              0.03644999999999998
190                                               0.02991530263936283                               0.036550000000000006
200                                               0.02999400890801858                               0.03664999999999999
210                                               0.030072673952424443                              0.036750000000000005
220                                               0.030151297192916617                              0.03685
230                                               0.030229878033566353                              0.03695
240                                               0.030308415841188315                              0.03705000000000001
250                                               0.030386910053026534                              0.03715
260                                               0.030465359956201185                              0.037250000000000005
270                                               0.030543764907201277                              0.037350000000000015
280                                               0.030622124221039805                              0.037450000000000004
290                                               0.03070043719236246                               0.03755000000000001
300                                               0.030778703094528174                              0.03765000000000001
310                                               0.030856921178644452                              0.03775000000000002
320                                               0.030935090672537646                              0.03785
330                                               0.031013210779662098                              0.03794999999999999
340                                               0.031091280677930416                              0.03805
350                                               0.031169299518471725                              0.03815
360                                               0.03124726642431819                               0.03824999999999999
370                                               0.031325180489028395                              0.038349999999999995
380                                               0.03140304077517266                               0.03844999999999999
390                                               0.03148084630468744                               0.038549999999999994
400                                               0.03155859607676662                               0.03864999999999999
410                                               0.031636289054732786                              0.03875
420                                               0.03171392416015229                               0.03885
430                                               0.0317915002744878                                0.038950000000000005
440                                               0.031869016236821014                              0.039049999999999994
450                                               0.03194647084154457                               0.03915000000000002
460                                               0.03202386283573855                               0.03925
470                                               0.032101190916416646                              0.03935000000000001
480                                               0.03217845372752744                               0.03945000000000003
490                                               0.032255649856785654                              0.039550000000000016
500                                               0.03233277783209842                               0.039650000000000005
510                                               0.032409836117944756                              0.03975000000000001
520                                               0.03248682311127863                               0.03985
530                                               0.03256373713707624                               0.03995000000000002
540                                               0.03264057643032299                               0.04005
550                                               0.03271733916678916                               0.04015000000000001
560                                               0.03279402342762065                               0.04024999999999999
570                                               0.03287062719761097                               0.04034999999999999
580                                               0.03294714836099702                               0.04045000000000001
590                                               0.03302358469402649                               0.04055
600                                               0.03309993385617196                               0.040650000000000006
610                                               0.03317619338119621                               0.04075000000000001
620                                               0.033252360671185595                              0.040850000000000004
630                                               0.03332843298055401                               0.040949999999999986
640                                               0.03340440740578232                               0.04105000000000001
650                                               0.03348028087237833                               0.041150000000000006
660                                               0.03355605011984755                               0.041249999999999995
670                                               0.033631711685127005                              0.04135000000000002
680                                               0.03370726188408937                               0.04145000000000001
690                                               0.033782696790916285                              0.041550000000000004
700                                               0.03385801221474327                               0.04164999999999999
710                                               0.033933203673398055                              0.04175
720                                               0.034008266363664184                              0.041850000000000005
730                                               0.03408319512752155                               0.04194999999999999
740                                               0.034157984413712095                              0.04205000000000001
750                                               0.03423262823372947                               0.04215000000000001
760                                               0.03430712011132233                               0.042249999999999996
770                                               0.03438145302408714                               0.042350000000000006
780                                               0.03445561933580064                               0.04245
790                                               0.034529610717938995                              0.042550000000000004
800                                               0.03460341805718279                               0.042649999999999993
810                                               0.03467703134676285                               0.042749999999999996
820                                               0.03475043955804743                               0.04285000000000001
830                                               0.03482363047413551                               0.042950000000000016
840                                               0.03489659049275939                               0.04305000000000001
850                                               0.034969304509450204                              0.04315000000000001
860                                               0.03504175551983019                               0.043250000000000004
870                                               0.03511392432745482                               0.04335
880                                               0.035185789127019244                              0.043450000000000016
890                                               0.03525732497834848                               0.04355
900                                               0.03532850313813363                               0.04365
910                                               0.035399290198176114                              0.04375000000000001
920                                               0.03546964692506974                               0.043849999999999986
930                                               0.03553952674327767                               0.04395000000000001
940                                               0.035608873835657535                              0.04405
950                                               0.035677620279852156                              0.044149999999999995
960                                               0.03574568193642761                               0.044250000000000005
970                                               0.03581295259006579                               0.04435
980                                               0.0358792956326681                                0.04445
990                                               0.035944528944128994                              0.04454999999999999
1000                                              0.03600839768183377                               0.04464999999999999
1010                                              0.0360705490598655                                0.044750000000000026
1020                                              0.03613045422630875                               0.044850000000000015
1030                                              0.03618723256999584                               0.04495000000000002
1040                                              0.03623929642239702                               0.04505000000000001
1050                                              0.03628339802048288                               0.045149999999999996
1060                                              0.036311059046045785                              0.045250000000000005
1070                                              0.036287902913949975                              0.045350000000000015
1080                                              0.035891944329281                                 0.045450000000000004
1090                                              0.03383297235224299                               0.04554999999999999
1100                                              0.03134498306980037                               0.04565000000000002
1110                                              0.028594242097336187                              0.04575
1120                                              0.025578270695417814                              0.04585000000000001
1130                                              0.02253013528729528                               0.04595000000000001
1140                                              0.019704099012946563                              0.04605
1150                                              0.017255260458432783                              0.04615
1160                                              0.015234385239352199                              0.04625
1170                                              0.013615590495179953                              0.04635000000000001
1180                                              0.012342942199094252                              0.046449999999999984
1190                                              0.011356659001219894                              0.04655000000000001
1200                                              0.010597117180345386                              0.04665000000000004
1210                                              0.010012428282207515                              0.04675
1220                                              0.009561406742696678                              0.046850000000000024
1230                                              0.009211893067614382                              0.046950000000000006
1240                                              0.008938851562302574                              0.047050000000000015
1250                                              0.008723067551412899                              0.047150000000000004
1260                                              0.008549860370561477                              0.04724999999999999
1270                                              0.00840825545785993                               0.04735000000000002
1280                                              0.00829007359944493                               0.04744999999999999
1290                                              0.008189116001127105                              0.04755000000000001
1300                                              0.0081019860167589                                0.04765
1310                                              0.008023762428137496                              0.04774999999999998
1320                                              0.00795281843894312                               0.04785000000000002
1330                                              0.007886763576125649                              0.04794999999999999
1340                                              0.007825357488939526                              0.04805
1350                                              0.007767077252136187                              0.048150000000000005
1360                                              0.007711303248088199                              0.048249999999999994
1370                                              0.0076573916788596095                             0.04835000000000002
1380                                              0.0076050517525873                                0.04845
1390                                              0.007553956783644496                              0.048550000000000024
1400                                              0.007503882089306691                              0.04865000000000003
1410                                              0.007454747619263242                              0.04875
1420                                              0.007406282696192547                              0.04885000000000001
1430                                              0.007358540875008594                              0.048950000000000014
1440                                              0.0073114302114638575                             0.04905
1450                                              0.007264907427550442                              0.04915
1460                                              0.007218911935582022                              0.049250000000000016
1470                                              0.007173339519825106                              0.04935000000000001
1480                                              0.007128188360667725                              0.04944999999999999
1490                                              0.007083899742028273                              0.04955000000000001
1500                                              0.007040036241232086                              0.049650000000000014
1510                                              0.006996437064740901                              0.04975
1520                                              0.006953287286245731                              0.04985
1530                                              0.006910656386465916                              0.04995
1540                                              0.0068681230275386435                             0.05005000000000002
1550                                              0.006826113701741751                              0.05014999999999998
1560                                              0.006784509211899502                              0.05025000000000003
1570                                              0.006742616410545639                              0.050350000000000006
1580                                              0.0066989809579443916                             0.05045
1590                                              0.006654498239543851                              0.050550000000000025
1600                                              0.006612887428820743                              0.05065000000000003
1610                                              0.006572150417579151                              0.050749999999999997
1620                                              0.006532560502274209                              0.05085
1630                                              0.006493087887286385                              0.05095
1640                                              0.0064544142494170915                             0.051050000000000005
1650                                              0.006416587494757528                              0.05115
1660                                              0.0063787128774685595                             0.05125000000000002
1670                                              0.006340799735444453                              0.05135
1680                                              0.00630387184434244                               0.05145
1690                                              0.0062672026033654665                             0.05155000000000002
1700                                              0.006230671282287972                              0.05165000000000001
1710                                              0.006194109377426773                              0.05175
1720                                              0.006158430240563904                              0.05185
1730                                              0.006122963273025131                              0.05195
1740                                              0.006087394040328141                              0.05205000000000001
1750                                              0.006052346897775513                              0.052150000000000016
1760                                              0.006017548269341827                              0.052250000000000005
1770                                              0.0059830751033695785                             0.05235
1780                                              0.005949064421211275                              0.05245
1790                                              0.00591502990060891                               0.05255000000000002
1800                                              0.005881193284463757                              0.05265
1810                                              0.005846953912540279                              0.05274999999999999
1820                                              0.005813725908591994                              0.05285000000000001
1830                                              0.005780928093340622                              0.05295000000000001
1840                                              0.005748487689975156                              0.05304999999999999
1850                                              0.005715863438947496                              0.05315000000000001
1860                                              0.005683962306016798                              0.05324999999999999
1870                                              0.005652337199158668                              0.05335
1880                                              0.005620810288806182                              0.053449999999999984
1890                                              0.0055894573250836925                             0.05355000000000001
1900                                              0.005558726414395856                              0.053649999999999996
1910                                              0.0055280424924013865                             0.053749999999999985
1920                                              0.005497770713786884                              0.05385000000000004
1930                                              0.005467450209496243                              0.05395000000000003
1940                                              0.0054377285576567005                             0.05405000000000003
1950                                              0.00540804722448129                               0.05415000000000002
1960                                              0.005378726444449617                              0.05425000000000001
1970                                              0.005349320240887459                              0.05435
1980                                              0.005320556869288738                              0.054450000000000005
1990                                              0.0052917245337703025                             0.05455000000000001
2000                                              0.005262845478691006                              0.054650000000000004
2010                                              0.00523466362458542                               0.054749999999999986
2020                                              0.0052060891588644135                             0.05485000000000002
2030                                              0.00517612923005146                               0.054950000000000006
2040                                              0.005146126802541334                              0.055049999999999995
2050                                              0.005118067480463248                              0.05515000000000001
2060                                              0.005090792212296093                              0.055249999999999994
2070                                              0.005063974874100588                              0.055349999999999996
2080                                              0.00503745628070284                               0.05545
2090                                              0.005011191925295492                              0.05555000000000001
2100                                              0.004985190615921763                              0.05565
2110                                              0.004959440755908043                              0.05575000000000001
2120                                              0.0049341522571491265                             0.05585000000000002
2130                                              0.004908659415749436                              0.05595
2140                                              0.00488361968631682                               0.05605000000000001
2150                                              0.004858554802691573                              0.05615
2160                                              0.004834494370545844                              0.056249999999999994
2170                                              0.004809880744819464                              0.05634999999999998
2180                                              0.004785627984065788                              0.05645000000000001
2190                                              0.00476139072313135                               0.05655000000000002
2200                                              0.004737886658761963                              0.05665000000000002
2210                                              0.004713906946374112                              0.05675
2220                                              0.004690935704870062                              0.056850000000000026
2230                                              0.004667062657149748                              0.056949999999999994
2240                                              0.004644431688900802                              0.05705
2250                                              0.00462140337821719                               0.05714999999999999
2260                                              0.004598881736809821                              0.05725
2270                                              0.004576172996821218                              0.05735
2280                                              0.004554044129868931                              0.05745000000000001
2290                                              0.004531699029930649                              0.05755000000000001
2300                                              0.004509319243549376                              0.05764999999999999
2310                                              0.004487317025099921                              0.05775000000000002
2320                                              0.004465224740038595                              0.05785000000000001
2330                                              0.004443626846000308                              0.05795000000000002
2340                                              0.004422200315116677                              0.05805000000000001
2350                                              0.004401160295213434                              0.05814999999999999
2360                                              0.004380141559211294                              0.05824999999999999
2370                                              0.004359126392321228                              0.05834999999999999
2380                                              0.004338451713504362                              0.058449999999999995
2390                                              0.004317946738296012                              0.058550000000000005
2400                                              0.0042976516274557995                             0.05865
2410                                              0.004277649394495927                              0.05875
2420                                              0.004257598783891032                              0.058850000000000006
2430                                              0.004237527703544135                              0.058949999999999995
2440                                              0.004217806693044344                              0.059050000000000005
2450                                              0.004198182249683639                              0.05914999999999999
2460                                              0.00417890507491062                               0.059250000000000025
2470                                              0.004159635097579049                              0.05935000000000002
2480                                              0.0041403913079147816                             0.059449999999999996
2490                                              0.004121119039334678                              0.059550000000000006
2500                                              0.004102391874902422                              0.05965
2510                                              0.004083572548038975                              0.059750000000000025
2520                                              0.004065249395025472                              0.05985000000000002
2530                                              0.004046627856634722                              0.05995000000000002
2540                                              0.0040283097269201784                             0.060050000000000006
2550                                              0.004009907070937566                              0.06015000000000001
2560                                              0.003991987499163441                              0.060250000000000005
2570                                              0.003974013883722623                              0.060349999999999994
2580                                              0.003956409226078821                              0.06044999999999999
2590                                              0.003938568905030577                              0.060550000000000014
2600                                              0.003920983576841543                              0.060649999999999996
2610                                              0.003903353603794777                              0.06074999999999999
2620                                              0.0038859156932904023                             0.06085000000000001
2630                                              0.0038687276670866704                             0.06094999999999999
2640                                              0.003851586381315176                              0.06105000000000001
2650                                              0.003834428154775498                              0.06115000000000004
2660                                              0.0038174244090248516                             0.06124999999999997
2670                                              0.0038005331578002286                             0.061350000000000016
2680                                              0.0037839702927676615                             0.06145000000000002
2690                                              0.0037675985746566864                             0.061549999999999994
2700                                              0.0037513449764916347                             0.06165000000000001
2710                                              0.003735391450832724                              0.06175
2720                                              0.0037187242691804827                             0.06185000000000002
2730                                              0.0037026502642881504                             0.06195
2740                                              0.00368673819174319                               0.06205
2750                                              0.0036710088463752797                             0.06215000000000003
2760                                              0.003655396798199178                              0.06225000000000001
2770                                              0.00363978274592062                               0.06235000000000002
2780                                              0.0036241284360308333                             0.06245000000000001
2790                                              0.0036086003854046977                             0.06255000000000004
2800                                              0.0035933191016149285                             0.06265
2810                                              0.003578217709153097                              0.06275000000000001
2820                                              0.0035631752781177107                             0.06284999999999999
2830                                              0.0035483050680166594                             0.06294999999999999
2840                                              0.00353328880321013                               0.06305000000000001
2850                                              0.0035183987746806346                             0.06315000000000003
2860                                              0.003503608321657257                              0.06325
2870                                              0.0034890013971922242                             0.06334999999999999
2880                                              0.003474657098252989                              0.06344999999999998
2890                                              0.003460283898164843                              0.06355
2900                                              0.0034460528411446503                             0.06364999999999997
2910                                              0.0034317249003665393                             0.06375000000000003
2920                                              0.0034173917452320073                             0.06385000000000002
2930                                              0.0034033381772344707                             0.06394999999999998
2940                                              0.0033894099031659426                             0.06405000000000001
2950                                              0.003375690206793925                              0.06415
2960                                              0.003362000350104132                              0.06425000000000002
2970                                              0.003348350934250754                              0.06435
2980                                              0.003334620926661014                              0.06445000000000002
2990                                              0.00332098911801595                               0.06455000000000001
3000                                              0.0033074826889622324                             0.06465


==> Data/3ptBending/3ptBending_Aug_LodiPatch.txt <==
% Model:              PFFM_AugSlack_3ptBending_3.mph
% Version:            COMSOL 5.6.0.280
% Date:               Aug 21 2021, 15:42
% Table:              Table 2 - Line Average 1
% Time (s)                                        -solid.RFy*2*l0 (kN)                              -v2 (mm)
0                                                 0                                                 0
5                                                 0.004276260820108578                              0.004999961529548801
10                                                0.008547107052426393                              0.010000000160090911
15                                                0.012806438817025055                              0.014999999989335955
20                                                0.017047313250549055                              0.02000000000064052
25                                                0.02126155910690264                               0.024999999999961522
30                                                0.025438362713522056                              0.030000000000002313
35                                                0.02956143533085692                               0.03499999999999985
40                                                0.031981544104239645                              0.03801898624000001
45                                                0.03202047462653407                               0.0380700618285963
50                                                0.032060503879028424                              0.038120000317971234
55                                                0.03210049678297905                               0.03817000001056801
60                                                0.03214047477758442                               0.03821999999955669
65                                                0.03218043727481545                               0.03827000000001095
70                                                0.032220383994465064                              0.03832000000000048
75                                                0.03226031507535266                               0.03837
80                                                0.03230023032481067                               0.03841999999999999
85                                                0.032340129327390256                              0.03847000000000001
90                                                0.03238001205571327                               0.038520000000000006
95                                                0.03241987832253575                               0.03857000000000002
100                                               0.03245972797353406                               0.038620000000000015
105                                               0.0324995608304743                                0.03867000000000001
110                                               0.03253937669884876                               0.03872
115                                               0.03257917541028573                               0.038770000000000006
120                                               0.032618956772448485                              0.038820000000000014
125                                               0.03265872059395761                               0.038870000000000016
130                                               0.03269846667944173                               0.038919999999999996
135                                               0.03273819482930192                               0.03896999999999999
140                                               0.032777904839596986                              0.039019999999999985
145                                               0.03281759650191943                               0.03907
150                                               0.032857269603229454                              0.039119999999999995
155                                               0.03289692392446274                               0.03917
160                                               0.03293655923725751                               0.03922
165                                               0.032976175320756175                              0.039270000000000006
170                                               0.033015771952897996                              0.03932
175                                               0.033055348867342065                              0.03936999999999999
180                                               0.033094905834254826                              0.03941999999999999
185                                               0.033134442612795176                              0.039470000000000005
190                                               0.033173958761495835                              0.03952000000000001
195                                               0.03321345456111234                               0.039569999999999994
200                                               0.033252929182394836                              0.03962
205                                               0.033292382555051035                              0.03967
210                                               0.0333318143870496                                0.03972
215                                               0.03337122440061138                               0.039770000000000014
220                                               0.03341061225539574                               0.03982000000000001
225                                               0.03344997770743749                               0.03986999999999999
230                                               0.03348932040743019                               0.039920000000000004
235                                               0.03352864004119643                               0.03997
240                                               0.03356793627969642                               0.040020000000000014
245                                               0.033607208784129906                              0.04007000000000001
250                                               0.03364645720634183                               0.04012
255                                               0.0336856811716317                                0.04017
260                                               0.033724880361794426                              0.04021999999999998
265                                               0.03376405414538315                               0.04027000000000001
270                                               0.03380320276395211                               0.04032000000000001
275                                               0.03384232519132712                               0.040369999999999996
280                                               0.03388142123322421                               0.04041999999999999
285                                               0.033920490157714686                              0.04047000000000002
290                                               0.033959532444439444                              0.04052000000000002
295                                               0.033998546696211704                              0.040570000000000016
300                                               0.034037532789786176                              0.04062
305                                               0.03407649022924514                               0.040670000000000005
310                                               0.03411541851850483                               0.04072
315                                               0.03415431714469174                               0.04077000000000001
320                                               0.03419318557793526                               0.040819999999999995
325                                               0.034232023270468356                              0.040870000000000004
330                                               0.03427082965584676                               0.04091999999999999
335                                               0.034309604148046444                              0.04096999999999999
340                                               0.034348346080557285                              0.04102
345                                               0.03438705500500091                               0.041069999999999995
350                                               0.034425729814585165                              0.04111999999999999
355                                               0.03446437072625267                               0.04117000000000001
360                                               0.034502976194532624                              0.04122000000000001
365                                               0.03454154578803131                               0.04126999999999999
370                                               0.034580078744387205                              0.041319999999999996
375                                               0.03461857427899056                               0.04136999999999999
380                                               0.03465703157576542                               0.04141999999999999
385                                               0.03469544976439248                               0.041469999999999986
390                                               0.03473382802416035                               0.04152000000000002
395                                               0.03477216536958692                               0.041569999999999996
400                                               0.03481046086162537                               0.041620000000000004
405                                               0.03484871349739267                               0.041670000000000006
410                                               0.03488692222969279                               0.04172000000000001
415                                               0.03492508596401493                               0.04177000000000001
420                                               0.034963203555553005                              0.041819999999999996
425                                               0.035001273805669746                              0.04186999999999999
430                                               0.03503929545837383                               0.04192000000000001
435                                               0.03507726719635717                               0.041969999999999986
440                                               0.035115187636713514                              0.04201999999999998
445                                               0.035153055326196565                              0.042069999999999975
450                                               0.03519086873607954                               0.04212000000000001
455                                               0.03522862625648646                               0.04217
460                                               0.03526632597539959                               0.04222000000000002
465                                               0.03530396674972403                               0.04227
470                                               0.03534154601539366                               0.04232
475                                               0.03537906199322306                               0.042370000000000005
480                                               0.03541651204028488                               0.04242000000000002
485                                               0.03545389550831331                               0.04247
490                                               0.03549120839388639                               0.042520000000000016
495                                               0.03552844869658268                               0.04257000000000001
500                                               0.035565613403978076                              0.042620000000000005
505                                               0.035602700508318846                              0.04266999999999999
510                                               0.035639705181121493                              0.042719999999999994
515                                               0.0356766269018956                                0.042769999999999996
520                                               0.03571345965437251                               0.04282
525                                               0.03575020037702252                               0.04286999999999999
530                                               0.03578684496311982                               0.04291999999999999
535                                               0.03582338811291219                               0.042970000000000015
540                                               0.03585982685621052                               0.043019999999999996
545                                               0.03589615534656489                               0.04307000000000001
550                                               0.03593236605416416                               0.04312
555                                               0.035968455568494546                              0.043170000000000014
560                                               0.03600441480022434                               0.04322000000000001
565                                               0.036040235423151414                              0.04326999999999998
570                                               0.0360759134852379                                0.04331999999999998
575                                               0.03611143584612143                               0.04336999999999999
580                                               0.036146793718603146                              0.04341999999999999
585                                               0.03618197514211294                               0.04347
590                                               0.03621696754961444                               0.04352000000000001
595                                               0.036251756447258095                              0.043569999999999984
600                                               0.03628632538617466                               0.04362000000000001
605                                               0.036320652007005336                              0.04367
610                                               0.03635472504874441                               0.04372
615                                               0.03638850798969576                               0.04377
620                                               0.036421978974021725                              0.04382
625                                               0.036455097696163445                              0.04386999999999999
630                                               0.03648782142023859                               0.043919999999999994
635                                               0.03652010826979848                               0.043969999999999995
640                                               0.036551888876641604                              0.04402
645                                               0.03658309502770434                               0.044070000000000005
650                                               0.03661362721635124                               0.04412000000000003
655                                               0.036643359588684817                              0.044170000000000015
660                                               0.03667210977796432                               0.04422
665                                               0.03669964422837927                               0.044270000000000004
670                                               0.036725666474444155                              0.044320000000000005
675                                               0.03674966412678622                               0.04436999999999999
680                                               0.03677087534911997                               0.04442000000000001
685                                               0.03678794834958287                               0.044469999999999996
690                                               0.036798547583492686                              0.04452000000000001
695                                               0.03679725487579746                               0.04457000000000001
700                                               0.036770857330428404                              0.04462000000000001
705                                               0.03667537978573123                               0.044669999999999994
710                                               0.03631212587115158                               0.044719999999999996
715                                               0.03533815418000181                               0.04477000000000001
720                                               0.03415783747095799                               0.044820000000000006
725                                               0.03292906137320733                               0.04487
730                                               0.031622317611674895                              0.044919999999999995
735                                               0.03025537702928714                               0.04496999999999997
740                                               0.02883511257962413                               0.045019999999999984
745                                               0.027330563210825387                              0.04507000000000003
750                                               0.025789442503339893                              0.04511999999999999
755                                               0.0242494564437468                                0.04517
760                                               0.022740455034162485                              0.04521999999999999
765                                               0.021299151504481195                              0.04526999999999998
770                                               0.019931398001318622                              0.04532
775                                               0.0186621003563802                                0.045369999999999994
780                                               0.017499940134361493                              0.04541999999999998
785                                               0.016443230587917173                              0.04547
790                                               0.0154877660852034                                0.04552
795                                               0.01463361961884265                               0.04557
800                                               0.01387158820637134                               0.04562
805                                               0.012841213523125387                              0.045669999999999995
810                                               0.012286085437492537                              0.04571999999999999
815                                               0.01166942852015461                               0.04577
820                                               0.011260916981951054                              0.04582
825                                               0.010715120283671048                              0.04587000000000001
830                                               0.010339083851426041                              0.04591999999999998
835                                               0.010030392892336216                              0.04597
840                                               0.009714930581163536                              0.04602000000000001
845                                               0.009504046710724946                              0.04607000000000003
850                                               0.009324693701702932                              0.046120000000000015


==> Data/3ptBending/3ptBending_Lodi.txt <==
% Model:              PFFM_Slack_3ptBending.mph
% Version:            COMSOL 5.6.0.280
% Date:               Mar 23 2021, 16:19
% Table:              Table 1 - Point Evaluation 1
% Time (s)                                        -solid.RFy/1000 (kN), Point: 7                    -v2 (mm), Point: 7
0                                                 0                                                 0
0.25                                              2.0758920371069376E-4                             2.5E-4
10                                                0.00829692333276353                               0.01
20                                                0.01655023165499459                               0.019999999999999997
30                                                0.024701599261156656                              0.02999999999999999
40                                                0.028730674037868113                              0.035050000000000026
50                                                0.02880939853699674                               0.03515
60                                                0.02888860895797968                               0.03525
70                                                0.02896780375001296                               0.035349999999999986
80                                                0.02904696445675392                               0.03545000000000002
90                                                0.029126089895360016                              0.035550000000000005
100                                               0.02920517960096128                               0.03564999999999999
110                                               0.029284233131214733                              0.03575000000000001
120                                               0.029363250034878663                              0.03584999999999999
130                                               0.029442229850012217                              0.03595000000000002
140                                               0.029521172103498843                              0.036050000000000006
150                                               0.0296000763106285                                0.03615
160                                               0.029678941974663517                              0.03625
170                                               0.029757768586361116                              0.036349999999999986
180                                               0.029836555623500485                              0.03645000000000001
190                                               0.02991530255037719                               0.03655
200                                               0.02999400881726219                               0.03665
210                                               0.030072673859836765                              0.03674999999999999
220                                               0.030151297098434962                              0.03685
230                                               0.030229877937116564                              0.03695
240                                               0.030308415764738694                              0.03705000000000001
250                                               0.03038690995245938                               0.03715000000000003
260                                               0.03046535985344408                               0.037250000000000005
270                                               0.030543764802183706                              0.037350000000000036
280                                               0.030622124113677294                              0.037450000000000025
290                                               0.03070043708256386                               0.037549999999999986
300                                               0.030778702982202137                              0.03765000000000003
310                                               0.030856921063690965                              0.03775000000000002
320                                               0.03093509055485227                               0.03785
330                                               0.03101321065913484                               0.03794999999999999
340                                               0.03109128055444451                               0.03804999999999999
350                                               0.031169299391905516                              0.03815
360                                               0.031247266294540478                              0.03824999999999998
370                                               0.03132518035590345                               0.03835000000000002
380                                               0.03140304063855356                               0.03845000000000002
390                                               0.03148084616444076                               0.03854999999999998
400                                               0.0315585959326837                                0.038650000000000025
410                                               0.03163628890665985                               0.03875
420                                               0.03171392400790533                               0.03885000000000001
430                                               0.031791500117870665                              0.038950000000000005
440                                               0.03186901607562331                               0.039049999999999994
450                                               0.031946470675541176                              0.03915000000000001
460                                               0.03202386266468933                               0.039249999999999986
470                                               0.03210119074006665                               0.039350000000000024
480                                               0.03217845354560443                               0.03945000000000001
490                                               0.03225564966899189                               0.039549999999999974
500                                               0.032332777638122694                              0.039650000000000005
510                                               0.032409835917447706                              0.03975
520                                               0.03248682290389655                               0.03985
530                                               0.0325637369224168                                0.03995000000000002
540                                               0.032640576208021584                              0.04005000000000003
550                                               0.032717338936273245                              0.04015000000000002
560                                               0.032794023188451246                              0.04025000000000001
570                                               0.03287062694925502                               0.04035000000000001
580                                               0.03294714810287577                               0.04045
590                                               0.03302358442550756                               0.04054999999999999
600                                               0.03309993357654613                               0.04065000000000002
610                                               0.033176193089763266                              0.04075000000000001
620                                               0.03325236036709595                               0.040850000000000004
630                                               0.03332843266290994                               0.04094999999999998
640                                               0.033404407073599054                              0.04105000000000003
650                                               0.03348028052457353                               0.04115
660                                               0.03355604975522155                               0.04125
670                                               0.033631711302361304                              0.04135000000000003
680                                               0.03370726148171674                               0.041449999999999994
690                                               0.03378269636730707                               0.041550000000000004
700                                               0.033858011768083084                              0.04164999999999999
710                                               0.03393320320165509                               0.041750000000000016
720                                               0.03400826586456459                               0.04185000000000002
730                                               0.034083194598505055                              0.04195
740                                               0.03415798385188657                               0.04205000000000001
750                                               0.034232627635817976                              0.04214999999999998
760                                               0.0343071194735962                                0.04225
770                                               0.03438145234228382                               0.042350000000000006
780                                               0.034455618605027494                              0.04245000000000001
790                                               0.034529609932550935                              0.042550000000000004
800                                               0.03460341721063252                               0.04265
810                                               0.03467703043142135                               0.04275
820                                               0.03475043856495862                               0.04285
830                                               0.0348236293919928                                0.042950000000000016
840                                               0.03489658931040415                               0.04305000000000003
850                                               0.034969303211127296                              0.043149999999999994
860                                               0.03504175408733265                               0.04325000000000001
870                                               0.03511392273858422                               0.04335
880                                               0.03518578735443574                               0.043450000000000016
890                                               0.03525732298800283                               0.043550000000000005
900                                               0.035328500887109496                              0.043650000000000015
910                                               0.03539928763162736                               0.04375000000000001
920                                               0.035469643971179556                              0.043849999999999986
930                                               0.0355395233081372                                0.043950000000000024
940                                               0.03560886979426782                               0.04405
950                                               0.035677615457074235                              0.044149999999999995
960                                               0.035745676086128816                              0.04425
970                                               0.03581294535502331                               0.044350000000000014
980                                               0.03587928647372362                               0.04445
990                                               0.035944516954343836                              0.04454999999999999
1000                                              0.03600838145678742                               0.04465
1010                                              0.03607052620184006                               0.044750000000000005
1020                                              0.03613041995541578                               0.04485000000000002
1030                                              0.0361871753775138                                0.04495000000000002
1040                                              0.036239190468445155                              0.04505
1050                                              0.03628316079175125                               0.04514999999999999
1060                                              0.03631032612960784                               0.045250000000000005
1070                                              0.03628594330018699                               0.045350000000000015
1080                                              0.03586955669983712                               0.045450000000000004
1090                                              0.033780810685019994                              0.04555000000000001
1100                                              0.03127752361276619                               0.04565000000000002
1110                                              0.028522288766842                                 0.04575
1120                                              0.02548931647455                                  0.04585000000000001
1130                                              0.022444214545838722                              0.04595000000000001
1140                                              0.019625927534277665                              0.04605
1150                                              0.017187964998607135                              0.04615
1160                                              0.015179418906712282                              0.04625
1170                                              0.01357154298335822                               0.04635000000000002
1180                                              0.012308489285331637                              0.046449999999999984
1190                                              0.011328893849845851                              0.04655000000000001
1200                                              0.010574175965108809                              0.046650000000000025
1210                                              0.009993790279167863                              0.046750000000000014
1220                                              0.009546754885295937                              0.04685000000000003
1230                                              0.009200669438098158                              0.046950000000000006
1240                                              0.008930408011156767                              0.047050000000000015
1250                                              0.008716724449821427                              0.04715
1260                                              0.008545068440101968                              0.04724999999999999
1270                                              0.008404570672992405                              0.04735000000000002
1280                                              0.00828707753916972                               0.047449999999999964
1290                                              0.00818717563175281                               0.04755000000000001
1300                                              0.008100022780876227                              0.04765
1310                                              0.00802222731277074                               0.04774999999999998
1320                                              0.007951179988735508                              0.04785000000000002
1330                                              0.007885753656805506                              0.04794999999999998
1340                                              0.007824556012858681                              0.04805
1350                                              0.007766396175033953                              0.048149999999999984
1360                                              0.007710744948727102                              0.04825000000000001
1370                                              0.0076568796636263675                             0.04835000000000002
1380                                              0.007604573597174397                              0.04845
1390                                              0.00755350269598124                               0.048550000000000024
1400                                              0.007503369269636888                              0.04865000000000003
1410                                              0.0074542180632416535                             0.04875000000000001
1420                                              0.007405771746921585                              0.048850000000000005
1430                                              0.007357986102840676                              0.048950000000000014
1440                                              0.007310917203225398                              0.049049999999999996
1450                                              0.007264336877020781                              0.04915
1460                                              0.007218325254726794                              0.049250000000000016
1470                                              0.007172901550544466                              0.04935000000000001
1480                                              0.007127871408718159                              0.04944999999999999
1490                                              0.007083371001286222                              0.04955000000000001
1500                                              0.007039386846617484                              0.049650000000000014
1510                                              0.006995746277584488                              0.04975000000000001
1520                                              0.006952606017397232                              0.04984999999999999
1530                                              0.006909946344804604                              0.04995
1540                                              0.006867556645899531                              0.05005000000000002
1550                                              0.00682522044498901                               0.05014999999999998
1560                                              0.00678167229650695                               0.05025000000000002
1570                                              0.006736278904850828                              0.05034999999999999
1580                                              0.006693343224275833                              0.050449999999999995
1590                                              0.006651943148665968                              0.050550000000000025
1600                                              0.006611194283896715                              0.05065000000000003
1610                                              0.006571074260601269                              0.050749999999999997
1620                                              0.006531578025495853                              0.05085000000000001
1630                                              0.006492458797995625                              0.05095
1640                                              0.0064537257703567745                             0.051050000000000005
1650                                              0.0064154889230604445                             0.05115
1660                                              0.006377556725912934                              0.05125000000000002
1670                                              0.006339862615466971                              0.05135
1680                                              0.006302625441455865                              0.05145000000000002
1690                                              0.006265756069110082                              0.05155000000000002
1700                                              0.006229074900213277                              0.05165000000000001
1710                                              0.006192752126709616                              0.05175
1720                                              0.0061568407987167536                             0.05185
1730                                              0.006121159140971426                              0.05195
1740                                              0.0060856955649163545                             0.05205000000000001
1750                                              0.0060506529992293                                0.052150000000000016
1760                                              0.006015931402153003                              0.052250000000000005
1770                                              0.005981358518387191                              0.05235
1780                                              0.005947106893195996                              0.05245
1790                                              0.0059132530768620595                             0.05255000000000002
1800                                              0.005879631031915076                              0.05265
1810                                              0.0058461631879970465                             0.05275
1820                                              0.005813085110981906                              0.05285000000000001
1830                                              0.005780356769881199                              0.05294999999999999
1840                                              0.005747797442103422                              0.05304999999999999
1850                                              0.005715449716802115                              0.05315000000000001
1860                                              0.005683504709750801                              0.05324999999999999
1870                                              0.005651868300377171                              0.05334999999999998
1880                                              0.005620362076264863                              0.053450000000000004
1890                                              0.0055891090038395                                0.05355000000000001
1900                                              0.005558249362692015                              0.053649999999999996
1910                                              0.005527664743968791                              0.05374999999999998
1920                                              0.0054971862982110715                             0.05385000000000004
1930                                              0.005466965131424559                              0.05395000000000002
1940                                              0.0054371127337261346                             0.05405000000000002
1950                                              0.0054074987675037005                             0.05415000000000001
1960                                              0.0053779495780088395                             0.05425000000000001
1970                                              0.005348612743707175                              0.05435
1980                                              0.005319604761870156                              0.05445000000000002
1990                                              0.005290762582505685                              0.05455000000000001
2000                                              0.005261353496516876                              0.054650000000000004
2010                                              0.005229580310350626                              0.054749999999999986
2020                                              0.005199843645162402                              0.05485000000000002
2030                                              0.005171602433908609                              0.054950000000000006
2040                                              0.0051438097201006875                             0.055049999999999995
2050                                              0.005116363276737462                              0.05515000000000001
2060                                              0.005089388803493625                              0.055249999999999994
2070                                              0.005062780261357837                              0.055349999999999996
2080                                              0.005036362549438105                              0.05545
2090                                              0.005010054655760226                              0.05555000000000001
2100                                              0.004984079929067128                              0.05565
2110                                              0.004958445276698512                              0.05575000000000001
2120                                              0.00493302303215283                               0.055850000000000025
2130                                              0.0049076651687211745                             0.05595000000000001
2140                                              0.00488250875437824                               0.05605000000000001
2150                                              0.004857696444929098                              0.05615
2160                                              0.004833151149346258                              0.056249999999999994
2170                                              0.0048087309961221975                             0.05635
2180                                              0.004784365466522538                              0.05645000000000001
2190                                              0.004760281878250215                              0.05655000000000002
2200                                              0.004736514573124918                              0.056650000000000006
2210                                              0.004712959488960745                              0.05675000000000003
2220                                              0.004689469019568942                              0.05685000000000001
2230                                              0.004666074730392709                              0.05695000000000001
2240                                              0.004642986115181017                              0.05705
2250                                              0.00462018026040751                               0.05714999999999999
2260                                              0.004597511071630375                              0.057250000000000016
2270                                              0.0045748420361028976                             0.05735
2280                                              0.0045522794213924515                             0.05745000000000002
2290                                              0.004530024953967071                              0.05755000000000001
2300                                              0.004508049167247356                              0.05765000000000002
2310                                              0.004486244557305654                              0.05775000000000003
2320                                              0.004464476967255199                              0.05785000000000004
2330                                              0.004442836200360623                              0.05795
2340                                              0.004421497403032717                              0.058049999999999984
2350                                              0.004400422887283539                              0.05815000000000003
2360                                              0.004379506937757491                              0.058249999999999975
2370                                              0.00435862020477974                               0.058350000000000006
2380                                              0.00433780745619208                               0.058449999999999995
2390                                              0.004317269553892834                              0.058550000000000005
2400                                              0.004296996472646937                              0.058650000000000015
2410                                              0.004276896049509847                              0.058750000000000024
2420                                              0.00425684146446868                               0.05884999999999999
2430                                              0.0042368010881976                                0.05894999999999998
2440                                              0.0042169867384827045                             0.059050000000000005
2450                                              0.004197448247838749                              0.059150000000000015
2460                                              0.004178105389348094                              0.05924999999999998
2470                                              0.004158847569046848                              0.05935000000000001
2480                                              0.004139580638131152                              0.059449999999999996
2490                                              0.0041204329187548685                             0.05955000000000002
2500                                              0.0041015505080699965                             0.05964999999999999
2510                                              0.004082898464920046                              0.059750000000000025
2520                                              0.004064391013249                                 0.05985000000000002
2530                                              0.004045911416574634                              0.059949999999999996
2540                                              0.004027427070734013                              0.06005000000000001
2550                                              0.004009136024773534                              0.06015000000000001
2560                                              0.00399110509306765                               0.060250000000000005
2570                                              0.003973264258624306                              0.060350000000000015
2580                                              0.003955526292292225                              0.06044999999999999
2590                                              0.003937788791821936                              0.060550000000000014
2600                                              0.003920069437096773                              0.06065000000000001
2610                                              0.003902564994088467                              0.06075000000000002
2620                                              0.00388530614886886                               0.06085000000000001
2630                                              0.003868217137152304                              0.060949999999999976
2640                                              0.0038512116057057002                             0.06105000000000001
2650                                              0.0038341974700821456                             0.06114999999999998
2660                                              0.0038172039181252624                             0.06124999999999997
2670                                              0.003800418864109037                              0.061350000000000016
2680                                              0.0037838709184343003                             0.06145000000000002
2690                                              0.0037674844978507573                             0.061549999999999994
2700                                              0.0037511834190132264                             0.06165000000000001
2710                                              0.0037348757601980784                             0.06175
2720                                              0.0037185649296940034                             0.06185000000000002
2730                                              0.0037024353319978953                             0.06195
2740                                              0.0036865381272819667                             0.06205
2750                                              0.0036708153506751573                             0.06215000000000003
2760                                              0.003655197577520276                              0.06225000000000001
2770                                              0.0036395876487146806                             0.06235000000000002
2780                                              0.003623952257757859                              0.06245000000000001
2790                                              0.0036084278201049457                             0.06255000000000001
2800                                              0.0035931234377126245                             0.06264999999999998
2810                                              0.003578016239607129                              0.06275000000000001
2820                                              0.0035630311921292794                             0.06284999999999999
2830                                              0.003548092702265976                              0.06294999999999999
2840                                              0.0035331336807409835                             0.06305000000000001
2850                                              0.003518179448745504                              0.06315000000000003
2860                                              0.003503402588456258                              0.06325000000000001
2870                                              0.0034888389305454365                             0.06334999999999996
2880                                              0.003474433114473482                              0.06344999999999998
2890                                              0.003460123276272432                              0.06355
2900                                              0.0034458270745738964                             0.06365000000000003
2910                                              0.003431503804826204                              0.06375000000000003
2920                                              0.003417218177960283                              0.06385000000000002
2930                                              0.003403122288362757                              0.06394999999999998
2940                                              0.003389229473108104                              0.06405000000000001
2950                                              0.003375471763907563                              0.06415
2960                                              0.003361798036351565                              0.06424999999999999
2970                                              0.003348128411861974                              0.06435
2980                                              0.0033344310606030904                             0.06444999999999998
2990                                              0.0033207689114625565                             0.06455000000000001
3000                                              0.0033072887900256033                             0.06465


==> Data/3ptBending/3ptBending_Lodi2.txt <==
% Model:              PFFM_Slack_3ptBending_test.mph
% Version:            COMSOL 5.6.0.280
% Date:               Mar 23 2021, 19:58
% Table:              Table 1 - Point Evaluation 1
% Time (s)                                        -solid.RFy/1000 (kN), Point: 8                    -v2 (mm), Point: 8
0                                                 0                                                 0
0.25                                              2.1586593618220143E-4                             2.5E-4
10                                                0.00862916756869294                               0.009999999999999993
20                                                0.017221505770001793                              0.019999999999999997
30                                                0.02572149403851811                               0.02999999999999999
40                                                0.029923245676746358                              0.035050000000000005
50                                                0.03000569401307099                               0.03515
60                                                0.030088223451297476                              0.03525
70                                                0.030170711990774347                              0.035349999999999986
80                                                0.03025315733864759                               0.03545000000000002
90                                                0.03033555873825855                               0.035550000000000005
100                                               0.03041791544766681                               0.03564999999999999
110                                               0.030500226703799826                              0.03575000000000001
120                                               0.03058249172033117                               0.03584999999999999
130                                               0.03066470968655864                               0.03595000000000002
140                                               0.030746879766277106                              0.036050000000000006
150                                               0.030829001096583816                              0.03615
160                                               0.030911072786608013                              0.03625
170                                               0.030993093916161944                              0.036349999999999986
180                                               0.031075063534298803                              0.03645000000000001
190                                               0.031156980657793744                              0.03655
200                                               0.031238844269506114                              0.03665
210                                               0.03132065331664963                               0.03674999999999999
220                                               0.03140240670893589                               0.03685
230                                               0.031484103316584564                              0.03695
240                                               0.031565741968208764                              0.03705000000000001
250                                               0.03164732144854721                               0.03715000000000003
260                                               0.03172884049601736                               0.037250000000000005
270                                               0.0318102978001157                                0.037350000000000036
280                                               0.03189169199860019                               0.037450000000000025
290                                               0.03197302167426569                               0.037549999999999986
300                                               0.032054285348926556                              0.03765000000000003
310                                               0.032135481475788964                              0.03775000000000002
320                                               0.03221660846538186                               0.03785
330                                               0.03229766464632903                               0.03794999999999999
340                                               0.032378648273423336                              0.03804999999999999
350                                               0.0324595575227976                                0.03815
360                                               0.03254039048670574                               0.03824999999999998
370                                               0.032621145167815294                              0.03835000000000002
380                                               0.03270181947300486                               0.03845000000000002
390                                               0.03278241120661419                               0.03854999999999998
400                                               0.032862918063045796                              0.038650000000000025
410                                               0.03294333761865097                               0.03875
420                                               0.03302366732286779                               0.03885000000000001
430                                               0.033103904488429425                              0.038950000000000005
440                                               0.03318404628058531                               0.039049999999999994
450                                               0.03326408970521933                               0.03915000000000001
460                                               0.03334403158352606                               0.039249999999999986
470                                               0.0334238685631435                                0.039350000000000024
480                                               0.033503597095680945                              0.03945000000000001
490                                               0.03358321340234099                               0.039549999999999974
500                                               0.033662713462610155                              0.039650000000000005
510                                               0.033742092991481766                              0.03975
520                                               0.033821347414046174                              0.03985
530                                               0.033900471836627505                              0.03995000000000002
540                                               0.033979461014232056                              0.04005000000000003
550                                               0.0340583093135084                                0.04015000000000002
560                                               0.034137010670572225                              0.04025000000000001
570                                               0.03421555854268902                               0.04035000000000001
580                                               0.0342939458528176                                0.04045
590                                               0.034372164925539794                              0.04054999999999999
600                                               0.034450207412914054                              0.04065000000000002
610                                               0.034528064207588714                              0.04075000000000001
620                                               0.034605725341355906                              0.040850000000000004
630                                               0.03468317986575729                               0.04094999999999998
640                                               0.03476041571029642                               0.04105000000000003
650                                               0.034837419512965366                              0.04115
660                                               0.0349141764167657                                0.04125
670                                               0.03499066982313916                               0.04135000000000003
680                                               0.03506688109080922                               0.041449999999999994
690                                               0.035142789164108026                              0.041550000000000004
700                                               0.035218370073655                                 0.04164999999999999
710                                               0.03529359641167299                               0.041750000000000016
720                                               0.0353684366191424                                0.04185000000000002
730                                               0.035442853934811315                              0.04195
740                                               0.03551680517514984                               0.04205000000000001
750                                               0.035590239054107076                              0.04214999999999998
760                                               0.03566309390256924                               0.04225
770                                               0.03573529449952437                               0.042350000000000006
780                                               0.0358067475725792                                0.04245000000000001
790                                               0.035877335233367405                              0.042550000000000004
800                                               0.03594690474181733                               0.04265
810                                               0.03601525382634427                               0.04275
820                                               0.03608210293568583                               0.04285
830                                               0.03614704810233666                               0.042950000000000016
840                                               0.036209485448120526                              0.04305000000000003
850                                               0.03626838883604948                               0.043149999999999994
860                                               0.03632189921625236                               0.04325000000000001
870                                               0.036366124327405346                              0.04335
880                                               0.03639019333577875                               0.043450000000000016
890                                               0.036347264324263454                              0.043550000000000005
900                                               0.03571517497359736                               0.043650000000000015
910                                               0.03343947559535545                               0.04375000000000001
920                                               0.030907725475998783                              0.043849999999999986
930                                               0.028209669718584168                              0.043950000000000024
940                                               0.02532438918426829                               0.04405
950                                               0.022491437026125237                              0.044149999999999995
960                                               0.01990831431676897                               0.04425
970                                               0.017680901258025093                              0.044350000000000014
980                                               0.015835156686463278                              0.04445
990                                               0.014332676686602293                              0.04454999999999999
1000                                              0.013146182352022534                              0.04465
1010                                              0.012212096775974466                              0.044750000000000005
1020                                              0.01148075354914574                               0.04485000000000002
1030                                              0.010908730286742075                              0.04495000000000002
1040                                              0.010460234995717705                              0.04505
1050                                              0.010106635944219892                              0.04514999999999999
1060                                              0.009825435283157956                              0.045250000000000005
1070                                              0.009599216186918016                              0.045350000000000015
1080                                              0.009414587177264387                              0.045450000000000004
1090                                              0.009261385088796243                              0.04555000000000001
1100                                              0.00913186950190522                               0.04565000000000002
1110                                              0.009020176393891839                              0.04575
1120                                              0.008921903969279303                              0.04585000000000001
1130                                              0.00883387788441265                               0.04595000000000001
1140                                              0.008753475182175032                              0.04605
1150                                              0.008679017982811808                              0.04615
1160                                              0.00860898062804123                               0.04625
1170                                              0.008542520356943249                              0.04635000000000002
1180                                              0.008478689875719246                              0.046449999999999984
1190                                              0.008417154450386112                              0.04655000000000001
1200                                              0.008357266189189602                              0.046650000000000025
1210                                              0.008298913957376019                              0.046750000000000014
1220                                              0.008241755029594722                              0.04685000000000003
1230                                              0.008185607889381668                              0.046950000000000006
1240                                              0.008130481619374609                              0.047050000000000015
1250                                              0.0080760690243194                                0.04715
1260                                              0.008022514753252757                              0.04724999999999999
1270                                              0.007969634149254641                              0.04735000000000002
1280                                              0.007917354010425811                              0.047449999999999964
1290                                              0.00786581255091019                               0.04755000000000001
1300                                              0.007814709173635803                              0.04765
1310                                              0.007764207261273532                              0.04774999999999998
1320                                              0.007714287840194704                              0.04785000000000002
1330                                              0.007664772509671349                              0.04794999999999998
1340                                              0.0076158840375802825                             0.04805
1350                                              0.007567485232374911                              0.048149999999999984
1360                                              0.0075195045059428395                             0.04825000000000001
1370                                              0.007472142373001253                              0.04835000000000002
1380                                              0.007425177121795061                              0.04845
1390                                              0.007378629788761001                              0.048550000000000024
1400                                              0.007332630527277994                              0.04865000000000003
1410                                              0.007286934873664339                              0.04875000000000001
1420                                              0.007241567053689454                              0.048850000000000005
1430                                              0.0071967297959917775                             0.048950000000000014
1440                                              0.007152368804371262                              0.049049999999999996
1450                                              0.007108076035904029                              0.04915
1460                                              0.007063861982249576                              0.049250000000000016
1470                                              0.007020299593668939                              0.04935000000000001
1480                                              0.006977353088282176                              0.04944999999999999
1490                                              0.0069350815166753675                             0.04955000000000001
1500                                              0.006893220794478732                              0.049650000000000014
1510                                              0.006851797383162584                              0.04975000000000001
1520                                              0.006810896792111634                              0.04984999999999999
1530                                              0.0067703294935988236                             0.04995
1540                                              0.006730103769078564                              0.05005000000000002
1550                                              0.006690368181042641                              0.05014999999999998
1560                                              0.006650965709936679                              0.05025000000000002
1570                                              0.006611833782881299                              0.05034999999999999
1580                                              0.006573158934508033                              0.050449999999999995
1590                                              0.006534847696393142                              0.050550000000000025
1600                                              0.0064967604774401645                             0.05065000000000003
1610                                              0.0064590690994252775                             0.050749999999999997
1620                                              0.006421754209995233                              0.05085000000000001
1630                                              0.006384624788970941                              0.05095
1640                                              0.0063477740335829425                             0.051050000000000005
1650                                              0.00631133459154775                               0.05115
1660                                              0.006275167656535055                              0.05125000000000002
1670                                              0.00623917820729031                               0.05135
1680                                              0.006203565407731059                              0.05145000000000002
1690                                              0.006168289781031231                              0.05155000000000002
1700                                              0.006133181599078049                              0.05165000000000001
1710                                              0.00609831344297971                               0.05175
1720                                              0.006063804518441996                              0.05185
1730                                              0.006029502504352105                              0.05195
1740                                              0.0059951937500828355                             0.05205000000000001
1750                                              0.00595974571085563                               0.052150000000000016
1760                                              0.005921668369615508                              0.052250000000000005
1770                                              0.005886981993909492                              0.05235
1780                                              0.005853061419468975                              0.05245
1790                                              0.00581970742203682                               0.05255000000000002
1800                                              0.005786047276614441                              0.05265
1810                                              0.005750556342663064                              0.05275
1820                                              0.005717510522945614                              0.05285000000000001
1830                                              0.005685516758523481                              0.05294999999999999
1840                                              0.005654083073378164                              0.05304999999999999
1850                                              0.005622928314869914                              0.05315000000000001
1860                                              0.005592168196248164                              0.05324999999999999
1870                                              0.005561863471860209                              0.05334999999999998
1880                                              0.005531846381970661                              0.053450000000000004
1890                                              0.005501951951991859                              0.05355000000000001
1900                                              0.005472362840833136                              0.053649999999999996
1910                                              0.005443165376392819                              0.05374999999999998
1920                                              0.005414218170261291                              0.05385000000000004
1930                                              0.005385361819683509                              0.05395000000000002
1940                                              0.005356765780202764                              0.05405000000000002
1950                                              0.005328549790638088                              0.05415000000000001
1960                                              0.005300595252560188                              0.05425000000000001
1970                                              0.005272728674117236                              0.05435
1980                                              0.005245059641272302                              0.05445000000000002
1990                                              0.005217763756172884                              0.05455000000000001
2000                                              0.005190756352939632                              0.054650000000000004
2010                                              0.005163867251955478                              0.054749999999999986
2020                                              0.005137084797774202                              0.05485000000000002
2030                                              0.005110648066867386                              0.054950000000000006
2040                                              0.005084532921209845                              0.055049999999999995
2050                                              0.005058592764488067                              0.05515000000000001
2060                                              0.005032692536376214                              0.055249999999999994
2070                                              0.005006998260930377                              0.055349999999999996
2080                                              0.004981642104209216                              0.05545
2090                                              0.004956564918872982                              0.05555000000000001
2100                                              0.0049315760726159185                             0.05565
2110                                              0.004906694053400117                              0.05575000000000001
2120                                              0.004882542009669338                              0.055850000000000025
2130                                              0.004859543684077851                              0.05595000000000001
2140                                              0.004835833066576229                              0.05605000000000001
2150                                              0.004811982476832604                              0.05615
2160                                              0.004788255283864728                              0.056249999999999994
2170                                              0.004764843463165284                              0.05635
2180                                              0.004741680709773041                              0.05645000000000001
2190                                              0.004718621074447206                              0.05655000000000002
2200                                              0.004695562138609943                              0.056650000000000006
2210                                              0.004672717197853258                              0.05675000000000003
2220                                              0.004650201662653399                              0.05685000000000001
2230                                              0.004627921891249729                              0.05695000000000001
2240                                              0.0046057248777710775                             0.05705
2250                                              0.0045835279158092145                             0.05714999999999999
2260                                              0.00456155520172796                               0.057250000000000016
2270                                              0.004539903101664457                              0.05735
2280                                              0.004518476780838627                              0.05745000000000002
2290                                              0.004497127509074989                              0.05755000000000001
2300                                              0.004475767377239472                              0.05765000000000002
2310                                              0.004454605097701105                              0.05775000000000003
2320                                              0.0044337561122081435                             0.05785000000000004
2330                                              0.004413135435583307                              0.05795
2340                                              0.004392608269699501                              0.058049999999999984
2350                                              0.004372061444331376                              0.05815000000000003
2360                                              0.004351646901648504                              0.058249999999999975
2370                                              0.004331531056487538                              0.058350000000000006
2380                                              0.004311663468635675                              0.058449999999999995
2390                                              0.004291926761387443                              0.058550000000000005
2400                                              0.004272186862605042                              0.058650000000000015
2410                                              0.0042524756892139215                             0.058750000000000024
2420                                              0.004233023719421059                              0.05884999999999999
2430                                              0.004213849376494882                              0.05894999999999998
2440                                              0.004194852894712469                              0.059050000000000005
2450                                              0.004175900593618107                              0.059150000000000015
2460                                              0.0041569165583041105                             0.05924999999999998
2470                                              0.0041380783305376475                             0.05935000000000001
2480                                              0.004119521764490999                              0.059449999999999996
2490                                              0.004101193245425489                              0.05955000000000002
2500                                              0.004082987841213366                              0.05964999999999999
2510                                              0.004064780110912783                              0.059750000000000025
2520                                              0.004046556469824376                              0.05985000000000002
2530                                              0.004028539973045204                              0.059949999999999996
2540                                              0.004010796536684383                              0.06005000000000001
2550                                              0.00399324514846204                               0.06015000000000001
2560                                              0.003975781157941807                              0.060250000000000005
2570                                              0.003958295501802483                              0.060350000000000015
2580                                              0.0039408114967358805                             0.06044999999999999
2590                                              0.0039235491376096625                             0.060550000000000014
2600                                              0.003906552110992025                              0.06065000000000001
2610                                              0.003889730494460893                              0.06075000000000002
2620                                              0.003872983665663123                              0.06085000000000001
2630                                              0.0038562098999330038                             0.060949999999999976
2640                                              0.003839429368018885                              0.06105000000000001
2650                                              0.0038228538841091004                             0.06114999999999998
2660                                              0.0038065322772306872                             0.06124999999999997
2670                                              0.003790386056916902                              0.061350000000000016
2680                                              0.0037743257944991455                             0.06145000000000002
2690                                              0.0037582468261157334                             0.061549999999999994
2700                                              0.0037421330799922306                             0.06165000000000001
2710                                              0.0037261778288258983                             0.06175
2720                                              0.0037104679000481556                             0.06185000000000002
2730                                              0.0036949556677874206                             0.06195
2740                                              0.0036795557781251495                             0.06205
2750                                              0.0036641623712247925                             0.06215000000000003
2760                                              0.0036487276450254845                             0.06225000000000001
2770                                              0.0036333567458450193                             0.06235000000000002
2780                                              0.003618214040300485                              0.06245000000000001
2790                                              0.003603304697083933                              0.06255000000000001
2800                                              0.0035885420229396954                             0.06264999999999998
2810                                              0.0035738475379734854                             0.06275000000000001
2820                                              0.0035591314480062355                             0.06284999999999999
2830                                              0.0035443853148217266                             0.06294999999999999
2840                                              0.003529776704203517                              0.06305000000000001
2850                                              0.0035153945032913828                             0.06315000000000003
2860                                              0.003501210447103561                              0.06325000000000001
2870                                              0.00348713592487881                               0.06334999999999996
2880                                              0.0034730916536702713                             0.06344999999999998
2890                                              0.0034590087877359055                             0.06355
2900                                              0.003444900739076225                              0.06365000000000003
2910                                              0.00343093895142467                               0.06375000000000003
2920                                              0.003417186841014998                              0.06385000000000002
2930                                              0.003403614666258931                              0.06394999999999998
2940                                              0.0033901355684657296                             0.06405000000000001
2950                                              0.003376681567123418                              0.06415
2960                                              0.003363195851491919                              0.06424999999999999
2970                                              0.0033496908259248114                             0.06435
2980                                              0.003336313980093839                              0.06444999999999998
2990                                              0.00332314111936264                               0.06455000000000001
3000                                              0.0033101553234856657                             0.06465


==> Data/3ptBending/3ptBending_Miehe.txt <==
0	0
0.009230769	0.008857143
0.017912088	0.017142857
0.024945055	0.023714286
0.036153846	0.033714286
0.03967033	0.0365
0.04010989	0.036785714
0.04021978	0.030571429
0.04032967	0.023928571
0.04032967	0.019357143
0.04032967	0.016857143
0.04043956	0.015928571
0.040549451	0.015428571
0.041318681	0.014857143
0.042197802	0.0145
0.042637363	0.014
0.043406593	0.013571429
0.043846154	0.012928571
0.044175824	0.0125
0.045274725	0.012071429
0.046043956	0.011428571
0.047362637	0.011142857
0.048571429	0.010571429
0.05010989	0.01
0.051868132	0.009285714
0.052747253	0.008642857
0.054065934	0.008214286
0.056153846	0.007571429
0.059010989	0.006785714
0.062747253	0.006
0.065934066	0.0055
0.07032967	0.005
0.075164835	0.0045
0.08043956	0.003928571
0.084835165	0.003714286
0.089230769	0.003214286
0.093296703	0.003214286
0.098351648	0.003142857
0.09978022	0.003142857

==> Data/3ptBending/3ptBending_Pen.txt <==
% Model:              PFFM_Slack_3ptBending.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 2 2021, 18:34
% Table:              Table 1 - Point Evaluation 1
% Time (s)                                        -solid.RFy/1000 (kN), Point: 7                    -v2 (mm), Point: 7
0                                                 0                                                 0
0.25                                              2.0758920371069376E-4                             2.5E-4
10                                                0.00829692333276353                               0.01
20                                                0.01655023165499459                               0.019999999999999997
30                                                0.024701599261156656                              0.02999999999999999
40                                                0.028730674037868113                              0.035050000000000026
50                                                0.02880939853699674                               0.03515
60                                                0.02888860895797968                               0.03525
70                                                0.02896780375001296                               0.035349999999999986
80                                                0.02904696445675392                               0.03545000000000002
90                                                0.029126089895360016                              0.035550000000000005
100                                               0.02920517960096128                               0.03564999999999999
110                                               0.029284233131214733                              0.03575000000000001
120                                               0.029363250034878663                              0.03584999999999999
130                                               0.029442229850012217                              0.03595000000000002
140                                               0.029521172103498843                              0.036050000000000006
150                                               0.0296000763106285                                0.03615
160                                               0.029678941974663517                              0.03625
170                                               0.029757768586361116                              0.036349999999999986
180                                               0.029836555623500485                              0.03645000000000001
190                                               0.02991530255037719                               0.03655
200                                               0.02999400881726219                               0.03665
210                                               0.030072673859836765                              0.03674999999999999
220                                               0.030151297098434962                              0.03685
230                                               0.030229877937116564                              0.03695
240                                               0.030308415764738694                              0.03705000000000001
250                                               0.03038690995245938                               0.03715000000000003
260                                               0.03046535985344408                               0.037250000000000005
270                                               0.030543764802183706                              0.037350000000000036
280                                               0.030622124113677294                              0.037450000000000025
290                                               0.03070043708256386                               0.037549999999999986
300                                               0.030778702982202137                              0.03765000000000003
310                                               0.030856921063690965                              0.03775000000000002
320                                               0.03093509055485227                               0.03785
330                                               0.03101321065913484                               0.03794999999999999
340                                               0.03109128055444451                               0.03804999999999999
350                                               0.031169299391905516                              0.03815
360                                               0.031247266294540478                              0.03824999999999998
370                                               0.03132518035590345                               0.03835000000000002
380                                               0.03140304063855356                               0.03845000000000002
390                                               0.03148084616444076                               0.03854999999999998
400                                               0.0315585959326837                                0.038650000000000025
410                                               0.03163628890665985                               0.03875
420                                               0.03171392400790533                               0.03885000000000001
430                                               0.031791500117870665                              0.038950000000000005
440                                               0.03186901607562331                               0.039049999999999994
450                                               0.031946470675541176                              0.03915000000000001
460                                               0.03202386266468933                               0.039249999999999986
470                                               0.03210119074006665                               0.039350000000000024
480                                               0.03217845354560443                               0.03945000000000001
490                                               0.03225564966899189                               0.039549999999999974
500                                               0.032332777638122694                              0.039650000000000005
510                                               0.032409835917447706                              0.03975
520                                               0.03248682290389655                               0.03985
530                                               0.0325637369224168                                0.03995000000000002
540                                               0.032640576208021584                              0.04005000000000003
550                                               0.032717338936273245                              0.04015000000000002
560                                               0.032794023188451246                              0.04025000000000001
570                                               0.03287062694925502                               0.04035000000000001
580                                               0.03294714810287577                               0.04045
590                                               0.03302358442550756                               0.04054999999999999
600                                               0.03309993357654613                               0.04065000000000002
610                                               0.033176193089763266                              0.04075000000000001
620                                               0.03325236036709595                               0.040850000000000004
630                                               0.03332843266290994                               0.04094999999999998
640                                               0.033404407073599054                              0.04105000000000003
650                                               0.03348028052457353                               0.04115
660                                               0.03355604975522155                               0.04125
670                                               0.033631711302361304                              0.04135000000000003
680                                               0.03370726148171674                               0.041449999999999994
690                                               0.03378269636730707                               0.041550000000000004
700                                               0.033858011768083084                              0.04164999999999999
710                                               0.03393320320165509                               0.041750000000000016
720                                               0.03400826586456459                               0.04185000000000002
730                                               0.034083194598505055                              0.04195
740                                               0.03415798385188657                               0.04205000000000001
750                                               0.034232627635817976                              0.04214999999999998
760                                               0.0343071194735962                                0.04225
770                                               0.03438145234228382                               0.042350000000000006
780                                               0.034455618605027494                              0.04245000000000001
790                                               0.034529609932550935                              0.042550000000000004
800                                               0.03460341721063252                               0.04265
810                                               0.03467703043142135                               0.04275
820                                               0.03475043856495862                               0.04285
830                                               0.0348236293919928                                0.042950000000000016
840                                               0.03489658931040415                               0.04305000000000003
850                                               0.034969303211127296                              0.043149999999999994
860                                               0.03504175408733265                               0.04325000000000001
870                                               0.03511392273858422                               0.04335
880                                               0.03518578735443574                               0.043450000000000016
890                                               0.03525732298800283                               0.043550000000000005
900                                               0.035328500887109496                              0.043650000000000015
910                                               0.03539928763162736                               0.04375000000000001
920                                               0.035469643971179556                              0.043849999999999986
930                                               0.0355395233081372                                0.043950000000000024
940                                               0.03560886979426782                               0.04405
950                                               0.035677615457074235                              0.044149999999999995
960                                               0.035745676086128816                              0.04425
970                                               0.03581294535502331                               0.044350000000000014
980                                               0.03587928647372362                               0.04445
990                                               0.035944516954343836                              0.04454999999999999
1000                                              0.03600838145678742                               0.04465
1010                                              0.03607052620184006                               0.044750000000000005
1020                                              0.03613041995541578                               0.04485000000000002
1030                                              0.0361871753775138                                0.04495000000000002
1040                                              0.036239190468445155                              0.04505
1050                                              0.03628316079175125                               0.04514999999999999
1060                                              0.03631032612960784                               0.045250000000000005
1070                                              0.03628594330018699                               0.045350000000000015
1080                                              0.03586955669983712                               0.045450000000000004
1090                                              0.033780810685019994                              0.04555000000000001
1100                                              0.03127752361276619                               0.04565000000000002
1110                                              0.028522288766842                                 0.04575
1120                                              0.02548931647455                                  0.04585000000000001
1130                                              0.022444214545838722                              0.04595000000000001
1140                                              0.019625927534277665                              0.04605
1150                                              0.017187964998607135                              0.04615
1160                                              0.015179418906712282                              0.04625
1170                                              0.01357154298335822                               0.04635000000000002
1180                                              0.012308489285331637                              0.046449999999999984
1190                                              0.011328893849845851                              0.04655000000000001
1200                                              0.010574175965108809                              0.046650000000000025
1210                                              0.009993790279167863                              0.046750000000000014
1220                                              0.009546754885295937                              0.04685000000000003
1230                                              0.009200669438098158                              0.046950000000000006
1240                                              0.008930408011156767                              0.047050000000000015
1250                                              0.008716724449821427                              0.04715
1260                                              0.008545068440101968                              0.04724999999999999
1270                                              0.008404570672992405                              0.04735000000000002
1280                                              0.00828707753916972                               0.047449999999999964
1290                                              0.00818717563175281                               0.04755000000000001
1300                                              0.008100022780876227                              0.04765
1310                                              0.00802222731277074                               0.04774999999999998
1320                                              0.007951179988735508                              0.04785000000000002
1330                                              0.007885753656805506                              0.04794999999999998
1340                                              0.007824556012858681                              0.04805
1350                                              0.007766396175033953                              0.048149999999999984
1360                                              0.007710744948727102                              0.04825000000000001
1370                                              0.0076568796636263675                             0.04835000000000002
1380                                              0.007604573597174397                              0.04845
1390                                              0.00755350269598124                               0.048550000000000024
1400                                              0.007503369269636888                              0.04865000000000003
1410                                              0.0074542180632416535                             0.04875000000000001
1420                                              0.007405771746921585                              0.048850000000000005
1430                                              0.007357986102840676                              0.048950000000000014
1440                                              0.007310917203225398                              0.049049999999999996
1450                                              0.007264336877020781                              0.04915
1460                                              0.007218325254726794                              0.049250000000000016
1470                                              0.007172901550544466                              0.04935000000000001
1480                                              0.007127871408718159                              0.04944999999999999
1490                                              0.007083371001286222                              0.04955000000000001
1500                                              0.007039386846617484                              0.049650000000000014
1510                                              0.006995746277584488                              0.04975000000000001
1520                                              0.006952606017397232                              0.04984999999999999
1530                                              0.006909946344804604                              0.04995
1540                                              0.006867556645899531                              0.05005000000000002
1550                                              0.00682522044498901                               0.05014999999999998
1560                                              0.00678167229650695                               0.05025000000000002
1570                                              0.006736278904850828                              0.05034999999999999
1580                                              0.006693343224275833                              0.050449999999999995
1590                                              0.006651943148665968                              0.050550000000000025
1600                                              0.006611194283896715                              0.05065000000000003
1610                                              0.006571074260601269                              0.050749999999999997
1620                                              0.006531578025495853                              0.05085000000000001
1630                                              0.006492458797995625                              0.05095
1640                                              0.0064537257703567745                             0.051050000000000005
1650                                              0.0064154889230604445                             0.05115
1660                                              0.006377556725912934                              0.05125000000000002
1670                                              0.006339862615466971                              0.05135
1680                                              0.006302625441455865                              0.05145000000000002
1690                                              0.006265756069110082                              0.05155000000000002
1700                                              0.006229074900213277                              0.05165000000000001
1710                                              0.006192752126709616                              0.05175
1720                                              0.0061568407987167536                             0.05185
1730                                              0.006121159140971426                              0.05195
1740                                              0.0060856955649163545                             0.05205000000000001
1750                                              0.0060506529992293                                0.052150000000000016
1760                                              0.006015931402153003                              0.052250000000000005
1770                                              0.005981358518387191                              0.05235
1780                                              0.005947106893195996                              0.05245
1790                                              0.0059132530768620595                             0.05255000000000002
1800                                              0.005879631031915076                              0.05265
1810                                              0.0058461631879970465                             0.05275
1820                                              0.005813085110981906                              0.05285000000000001
1830                                              0.005780356769881199                              0.05294999999999999
1840                                              0.005747797442103422                              0.05304999999999999
1850                                              0.005715449716802115                              0.05315000000000001
1860                                              0.005683504709750801                              0.05324999999999999
1870                                              0.005651868300377171                              0.05334999999999998
1880                                              0.005620362076264863                              0.053450000000000004
1890                                              0.0055891090038395                                0.05355000000000001
1900                                              0.005558249362692015                              0.053649999999999996
1910                                              0.005527664743968791                              0.05374999999999998
1920                                              0.0054971862982110715                             0.05385000000000004
1930                                              0.005466965131424559                              0.05395000000000002
1940                                              0.0054371127337261346                             0.05405000000000002
1950                                              0.0054074987675037005                             0.05415000000000001
1960                                              0.0053779495780088395                             0.05425000000000001
1970                                              0.005348612743707175                              0.05435
1980                                              0.005319604761870156                              0.05445000000000002
1990                                              0.005290762582505685                              0.05455000000000001
2000                                              0.005261353496516876                              0.054650000000000004
2010                                              0.005229580310350626                              0.054749999999999986
2020                                              0.005199843645162402                              0.05485000000000002
2030                                              0.005171602433908609                              0.054950000000000006
2040                                              0.0051438097201006875                             0.055049999999999995
2050                                              0.005116363276737462                              0.05515000000000001
2060                                              0.005089388803493625                              0.055249999999999994
2070                                              0.005062780261357837                              0.055349999999999996
2080                                              0.005036362549438105                              0.05545
2090                                              0.005010054655760226                              0.05555000000000001
2100                                              0.004984079929067128                              0.05565
2110                                              0.004958445276698512                              0.05575000000000001
2120                                              0.00493302303215283                               0.055850000000000025
2130                                              0.0049076651687211745                             0.05595000000000001
2140                                              0.00488250875437824                               0.05605000000000001
2150                                              0.004857696444929098                              0.05615
2160                                              0.004833151149346258                              0.056249999999999994
2170                                              0.0048087309961221975                             0.05635
2180                                              0.004784365466522538                              0.05645000000000001
2190                                              0.004760281878250215                              0.05655000000000002
2200                                              0.004736514573124918                              0.056650000000000006
2210                                              0.004712959488960745                              0.05675000000000003
2220                                              0.004689469019568942                              0.05685000000000001
2230                                              0.004666074730392709                              0.05695000000000001
2240                                              0.004642986115181017                              0.05705
2250                                              0.00462018026040751                               0.05714999999999999
2260                                              0.004597511071630375                              0.057250000000000016
2270                                              0.0045748420361028976                             0.05735
2280                                              0.0045522794213924515                             0.05745000000000002
2290                                              0.004530024953967071                              0.05755000000000001
2300                                              0.004508049167247356                              0.05765000000000002
2310                                              0.004486244557305654                              0.05775000000000003
2320                                              0.004464476967255199                              0.05785000000000004
2330                                              0.004442836200360623                              0.05795
2340                                              0.004421497403032717                              0.058049999999999984
2350                                              0.004400422887283539                              0.05815000000000003
2360                                              0.004379506937757491                              0.058249999999999975
2370                                              0.00435862020477974                               0.058350000000000006
2380                                              0.00433780745619208                               0.058449999999999995
2390                                              0.004317269553892834                              0.058550000000000005
2400                                              0.004296996472646937                              0.058650000000000015
2410                                              0.004276896049509847                              0.058750000000000024
2420                                              0.00425684146446868                               0.05884999999999999
2430                                              0.0042368010881976                                0.05894999999999998
2440                                              0.0042169867384827045                             0.059050000000000005
2450                                              0.004197448247838749                              0.059150000000000015
2460                                              0.004178105389348094                              0.05924999999999998
2470                                              0.004158847569046848                              0.05935000000000001
2480                                              0.004139580638131152                              0.059449999999999996
2490                                              0.0041204329187548685                             0.05955000000000002
2500                                              0.0041015505080699965                             0.05964999999999999
2510                                              0.004082898464920046                              0.059750000000000025
2520                                              0.004064391013249                                 0.05985000000000002
2530                                              0.004045911416574634                              0.059949999999999996
2540                                              0.004027427070734013                              0.06005000000000001
2550                                              0.004009136024773534                              0.06015000000000001
2560                                              0.00399110509306765                               0.060250000000000005
2570                                              0.003973264258624306                              0.060350000000000015
2580                                              0.003955526292292225                              0.06044999999999999
2590                                              0.003937788791821936                              0.060550000000000014
2600                                              0.003920069437096773                              0.06065000000000001
2610                                              0.003902564994088467                              0.06075000000000002
2620                                              0.00388530614886886                               0.06085000000000001
2630                                              0.003868217137152304                              0.060949999999999976
2640                                              0.0038512116057057002                             0.06105000000000001
2650                                              0.0038341974700821456                             0.06114999999999998
2660                                              0.0038172039181252624                             0.06124999999999997
2670                                              0.003800418864109037                              0.061350000000000016
2680                                              0.0037838709184343003                             0.06145000000000002
2690                                              0.0037674844978507573                             0.061549999999999994
2700                                              0.0037511834190132264                             0.06165000000000001
2710                                              0.0037348757601980784                             0.06175
2720                                              0.0037185649296940034                             0.06185000000000002
2730                                              0.0037024353319978953                             0.06195
2740                                              0.0036865381272819667                             0.06205
2750                                              0.0036708153506751573                             0.06215000000000003
2760                                              0.003655197577520276                              0.06225000000000001
2770                                              0.0036395876487146806                             0.06235000000000002
2780                                              0.003623952257757859                              0.06245000000000001
2790                                              0.0036084278201049457                             0.06255000000000001
2800                                              0.0035931234377126245                             0.06264999999999998
2810                                              0.003578016239607129                              0.06275000000000001
2820                                              0.0035630311921292794                             0.06284999999999999
2830                                              0.003548092702265976                              0.06294999999999999
2840                                              0.0035331336807409835                             0.06305000000000001
2850                                              0.003518179448745504                              0.06315000000000003
2860                                              0.003503402588456258                              0.06325000000000001
2870                                              0.0034888389305454365                             0.06334999999999996
2880                                              0.003474433114473482                              0.06344999999999998
2890                                              0.003460123276272432                              0.06355
2900                                              0.0034458270745738964                             0.06365000000000003
2910                                              0.003431503804826204                              0.06375000000000003
2920                                              0.003417218177960283                              0.06385000000000002
2930                                              0.003403122288362757                              0.06394999999999998
2940                                              0.003389229473108104                              0.06405000000000001
2950                                              0.003375471763907563                              0.06415
2960                                              0.003361798036351565                              0.06424999999999999
2970                                              0.003348128411861974                              0.06435
2980                                              0.0033344310606030904                             0.06444999999999998
2990                                              0.0033207689114625565                             0.06455000000000001
3000                                              0.0033072887900256033                             0.06465


==> Data/3ptBending/3ptBending_Pen_Lodi.txt <==
% Model:              PFFM_Slack_3ptBending.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 2 2021, 18:34
% Table:              Table 1 - Point Evaluation 1
% Time (s)                                        -solid.RFy/1000 (kN), Point: 7                    -v2 (mm), Point: 7
0                                                 0                                                 0
0.25                                              2.0758920371069376E-4                             2.5E-4
10                                                0.00829692333276353                               0.01
20                                                0.01655023165499459                               0.019999999999999997
30                                                0.024701599261156656                              0.02999999999999999
40                                                0.028730674037868113                              0.035050000000000026
50                                                0.02880939853699674                               0.03515
60                                                0.02888860895797968                               0.03525
70                                                0.02896780375001296                               0.035349999999999986
80                                                0.02904696445675392                               0.03545000000000002
90                                                0.029126089895360016                              0.035550000000000005
100                                               0.02920517960096128                               0.03564999999999999
110                                               0.029284233131214733                              0.03575000000000001
120                                               0.029363250034878663                              0.03584999999999999
130                                               0.029442229850012217                              0.03595000000000002
140                                               0.029521172103498843                              0.036050000000000006
150                                               0.0296000763106285                                0.03615
160                                               0.029678941974663517                              0.03625
170                                               0.029757768586361116                              0.036349999999999986
180                                               0.029836555623500485                              0.03645000000000001
190                                               0.02991530255037719                               0.03655
200                                               0.02999400881726219                               0.03665
210                                               0.030072673859836765                              0.03674999999999999
220                                               0.030151297098434962                              0.03685
230                                               0.030229877937116564                              0.03695
240                                               0.030308415764738694                              0.03705000000000001
250                                               0.03038690995245938                               0.03715000000000003
260                                               0.03046535985344408                               0.037250000000000005
270                                               0.030543764802183706                              0.037350000000000036
280                                               0.030622124113677294                              0.037450000000000025
290                                               0.03070043708256386                               0.037549999999999986
300                                               0.030778702982202137                              0.03765000000000003
310                                               0.030856921063690965                              0.03775000000000002
320                                               0.03093509055485227                               0.03785
330                                               0.03101321065913484                               0.03794999999999999
340                                               0.03109128055444451                               0.03804999999999999
350                                               0.031169299391905516                              0.03815
360                                               0.031247266294540478                              0.03824999999999998
370                                               0.03132518035590345                               0.03835000000000002
380                                               0.03140304063855356                               0.03845000000000002
390                                               0.03148084616444076                               0.03854999999999998
400                                               0.0315585959326837                                0.038650000000000025
410                                               0.03163628890665985                               0.03875
420                                               0.03171392400790533                               0.03885000000000001
430                                               0.031791500117870665                              0.038950000000000005
440                                               0.03186901607562331                               0.039049999999999994
450                                               0.031946470675541176                              0.03915000000000001
460                                               0.03202386266468933                               0.039249999999999986
470                                               0.03210119074006665                               0.039350000000000024
480                                               0.03217845354560443                               0.03945000000000001
490                                               0.03225564966899189                               0.039549999999999974
500                                               0.032332777638122694                              0.039650000000000005
510                                               0.032409835917447706                              0.03975
520                                               0.03248682290389655                               0.03985
530                                               0.0325637369224168                                0.03995000000000002
540                                               0.032640576208021584                              0.04005000000000003
550                                               0.032717338936273245                              0.04015000000000002
560                                               0.032794023188451246                              0.04025000000000001
570                                               0.03287062694925502                               0.04035000000000001
580                                               0.03294714810287577                               0.04045
590                                               0.03302358442550756                               0.04054999999999999
600                                               0.03309993357654613                               0.04065000000000002
610                                               0.033176193089763266                              0.04075000000000001
620                                               0.03325236036709595                               0.040850000000000004
630                                               0.03332843266290994                               0.04094999999999998
640                                               0.033404407073599054                              0.04105000000000003
650                                               0.03348028052457353                               0.04115
660                                               0.03355604975522155                               0.04125
670                                               0.033631711302361304                              0.04135000000000003
680                                               0.03370726148171674                               0.041449999999999994
690                                               0.03378269636730707                               0.041550000000000004
700                                               0.033858011768083084                              0.04164999999999999
710                                               0.03393320320165509                               0.041750000000000016
720                                               0.03400826586456459                               0.04185000000000002
730                                               0.034083194598505055                              0.04195
740                                               0.03415798385188657                               0.04205000000000001
750                                               0.034232627635817976                              0.04214999999999998
760                                               0.0343071194735962                                0.04225
770                                               0.03438145234228382                               0.042350000000000006
780                                               0.034455618605027494                              0.04245000000000001
790                                               0.034529609932550935                              0.042550000000000004
800                                               0.03460341721063252                               0.04265
810                                               0.03467703043142135                               0.04275
820                                               0.03475043856495862                               0.04285
830                                               0.0348236293919928                                0.042950000000000016
840                                               0.03489658931040415                               0.04305000000000003
850                                               0.034969303211127296                              0.043149999999999994
860                                               0.03504175408733265                               0.04325000000000001
870                                               0.03511392273858422                               0.04335
880                                               0.03518578735443574                               0.043450000000000016
890                                               0.03525732298800283                               0.043550000000000005
900                                               0.035328500887109496                              0.043650000000000015
910                                               0.03539928763162736                               0.04375000000000001
920                                               0.035469643971179556                              0.043849999999999986
930                                               0.0355395233081372                                0.043950000000000024
940                                               0.03560886979426782                               0.04405
950                                               0.035677615457074235                              0.044149999999999995
960                                               0.035745676086128816                              0.04425
970                                               0.03581294535502331                               0.044350000000000014
980                                               0.03587928647372362                               0.04445
990                                               0.035944516954343836                              0.04454999999999999
1000                                              0.03600838145678742                               0.04465
1010                                              0.03607052620184006                               0.044750000000000005
1020                                              0.03613041995541578                               0.04485000000000002
1030                                              0.0361871753775138                                0.04495000000000002
1040                                              0.036239190468445155                              0.04505
1050                                              0.03628316079175125                               0.04514999999999999
1060                                              0.03631032612960784                               0.045250000000000005
1070                                              0.03628594330018699                               0.045350000000000015
1080                                              0.03586955669983712                               0.045450000000000004
1090                                              0.033780810685019994                              0.04555000000000001
1100                                              0.03127752361276619                               0.04565000000000002
1110                                              0.028522288766842                                 0.04575
1120                                              0.02548931647455                                  0.04585000000000001
1130                                              0.022444214545838722                              0.04595000000000001
1140                                              0.019625927534277665                              0.04605
1150                                              0.017187964998607135                              0.04615
1160                                              0.015179418906712282                              0.04625
1170                                              0.01357154298335822                               0.04635000000000002
1180                                              0.012308489285331637                              0.046449999999999984
1190                                              0.011328893849845851                              0.04655000000000001
1200                                              0.010574175965108809                              0.046650000000000025
1210                                              0.009993790279167863                              0.046750000000000014
1220                                              0.009546754885295937                              0.04685000000000003
1230                                              0.009200669438098158                              0.046950000000000006
1240                                              0.008930408011156767                              0.047050000000000015
1250                                              0.008716724449821427                              0.04715
1260                                              0.008545068440101968                              0.04724999999999999
1270                                              0.008404570672992405                              0.04735000000000002
1280                                              0.00828707753916972                               0.047449999999999964
1290                                              0.00818717563175281                               0.04755000000000001
1300                                              0.008100022780876227                              0.04765
1310                                              0.00802222731277074                               0.04774999999999998
1320                                              0.007951179988735508                              0.04785000000000002
1330                                              0.007885753656805506                              0.04794999999999998
1340                                              0.007824556012858681                              0.04805
1350                                              0.007766396175033953                              0.048149999999999984
1360                                              0.007710744948727102                              0.04825000000000001
1370                                              0.0076568796636263675                             0.04835000000000002
1380                                              0.007604573597174397                              0.04845
1390                                              0.00755350269598124                               0.048550000000000024
1400                                              0.007503369269636888                              0.04865000000000003
1410                                              0.0074542180632416535                             0.04875000000000001
1420                                              0.007405771746921585                              0.048850000000000005
1430                                              0.007357986102840676                              0.048950000000000014
1440                                              0.007310917203225398                              0.049049999999999996
1450                                              0.007264336877020781                              0.04915
1460                                              0.007218325254726794                              0.049250000000000016
1470                                              0.007172901550544466                              0.04935000000000001
1480                                              0.007127871408718159                              0.04944999999999999
1490                                              0.007083371001286222                              0.04955000000000001
1500                                              0.007039386846617484                              0.049650000000000014
1510                                              0.006995746277584488                              0.04975000000000001
1520                                              0.006952606017397232                              0.04984999999999999
1530                                              0.006909946344804604                              0.04995
1540                                              0.006867556645899531                              0.05005000000000002
1550                                              0.00682522044498901                               0.05014999999999998
1560                                              0.00678167229650695                               0.05025000000000002
1570                                              0.006736278904850828                              0.05034999999999999
1580                                              0.006693343224275833                              0.050449999999999995
1590                                              0.006651943148665968                              0.050550000000000025
1600                                              0.006611194283896715                              0.05065000000000003
1610                                              0.006571074260601269                              0.050749999999999997
1620                                              0.006531578025495853                              0.05085000000000001
1630                                              0.006492458797995625                              0.05095
1640                                              0.0064537257703567745                             0.051050000000000005
1650                                              0.0064154889230604445                             0.05115
1660                                              0.006377556725912934                              0.05125000000000002
1670                                              0.006339862615466971                              0.05135
1680                                              0.006302625441455865                              0.05145000000000002
1690                                              0.006265756069110082                              0.05155000000000002
1700                                              0.006229074900213277                              0.05165000000000001
1710                                              0.006192752126709616                              0.05175
1720                                              0.0061568407987167536                             0.05185
1730                                              0.006121159140971426                              0.05195
1740                                              0.0060856955649163545                             0.05205000000000001
1750                                              0.0060506529992293                                0.052150000000000016
1760                                              0.006015931402153003                              0.052250000000000005
1770                                              0.005981358518387191                              0.05235
1780                                              0.005947106893195996                              0.05245
1790                                              0.0059132530768620595                             0.05255000000000002
1800                                              0.005879631031915076                              0.05265
1810                                              0.0058461631879970465                             0.05275
1820                                              0.005813085110981906                              0.05285000000000001
1830                                              0.005780356769881199                              0.05294999999999999
1840                                              0.005747797442103422                              0.05304999999999999
1850                                              0.005715449716802115                              0.05315000000000001
1860                                              0.005683504709750801                              0.05324999999999999
1870                                              0.005651868300377171                              0.05334999999999998
1880                                              0.005620362076264863                              0.053450000000000004
1890                                              0.0055891090038395                                0.05355000000000001
1900                                              0.005558249362692015                              0.053649999999999996
1910                                              0.005527664743968791                              0.05374999999999998
1920                                              0.0054971862982110715                             0.05385000000000004
1930                                              0.005466965131424559                              0.05395000000000002
1940                                              0.0054371127337261346                             0.05405000000000002
1950                                              0.0054074987675037005                             0.05415000000000001
1960                                              0.0053779495780088395                             0.05425000000000001
1970                                              0.005348612743707175                              0.05435
1980                                              0.005319604761870156                              0.05445000000000002
1990                                              0.005290762582505685                              0.05455000000000001
2000                                              0.005261353496516876                              0.054650000000000004
2010                                              0.005229580310350626                              0.054749999999999986
2020                                              0.005199843645162402                              0.05485000000000002
2030                                              0.005171602433908609                              0.054950000000000006
2040                                              0.0051438097201006875                             0.055049999999999995
2050                                              0.005116363276737462                              0.05515000000000001
2060                                              0.005089388803493625                              0.055249999999999994
2070                                              0.005062780261357837                              0.055349999999999996
2080                                              0.005036362549438105                              0.05545
2090                                              0.005010054655760226                              0.05555000000000001
2100                                              0.004984079929067128                              0.05565
2110                                              0.004958445276698512                              0.05575000000000001
2120                                              0.00493302303215283                               0.055850000000000025
2130                                              0.0049076651687211745                             0.05595000000000001
2140                                              0.00488250875437824                               0.05605000000000001
2150                                              0.004857696444929098                              0.05615
2160                                              0.004833151149346258                              0.056249999999999994
2170                                              0.0048087309961221975                             0.05635
2180                                              0.004784365466522538                              0.05645000000000001
2190                                              0.004760281878250215                              0.05655000000000002
2200                                              0.004736514573124918                              0.056650000000000006
2210                                              0.004712959488960745                              0.05675000000000003
2220                                              0.004689469019568942                              0.05685000000000001
2230                                              0.004666074730392709                              0.05695000000000001
2240                                              0.004642986115181017                              0.05705
2250                                              0.00462018026040751                               0.05714999999999999
2260                                              0.004597511071630375                              0.057250000000000016
2270                                              0.0045748420361028976                             0.05735
2280                                              0.0045522794213924515                             0.05745000000000002
2290                                              0.004530024953967071                              0.05755000000000001
2300                                              0.004508049167247356                              0.05765000000000002
2310                                              0.004486244557305654                              0.05775000000000003
2320                                              0.004464476967255199                              0.05785000000000004
2330                                              0.004442836200360623                              0.05795
2340                                              0.004421497403032717                              0.058049999999999984
2350                                              0.004400422887283539                              0.05815000000000003
2360                                              0.004379506937757491                              0.058249999999999975
2370                                              0.00435862020477974                               0.058350000000000006
2380                                              0.00433780745619208                               0.058449999999999995
2390                                              0.004317269553892834                              0.058550000000000005
2400                                              0.004296996472646937                              0.058650000000000015
2410                                              0.004276896049509847                              0.058750000000000024
2420                                              0.00425684146446868                               0.05884999999999999
2430                                              0.0042368010881976                                0.05894999999999998
2440                                              0.0042169867384827045                             0.059050000000000005
2450                                              0.004197448247838749                              0.059150000000000015
2460                                              0.004178105389348094                              0.05924999999999998
2470                                              0.004158847569046848                              0.05935000000000001
2480                                              0.004139580638131152                              0.059449999999999996
2490                                              0.0041204329187548685                             0.05955000000000002
2500                                              0.0041015505080699965                             0.05964999999999999
2510                                              0.004082898464920046                              0.059750000000000025
2520                                              0.004064391013249                                 0.05985000000000002
2530                                              0.004045911416574634                              0.059949999999999996
2540                                              0.004027427070734013                              0.06005000000000001
2550                                              0.004009136024773534                              0.06015000000000001
2560                                              0.00399110509306765                               0.060250000000000005
2570                                              0.003973264258624306                              0.060350000000000015
2580                                              0.003955526292292225                              0.06044999999999999
2590                                              0.003937788791821936                              0.060550000000000014
2600                                              0.003920069437096773                              0.06065000000000001
2610                                              0.003902564994088467                              0.06075000000000002
2620                                              0.00388530614886886                               0.06085000000000001
2630                                              0.003868217137152304                              0.060949999999999976
2640                                              0.0038512116057057002                             0.06105000000000001
2650                                              0.0038341974700821456                             0.06114999999999998
2660                                              0.0038172039181252624                             0.06124999999999997
2670                                              0.003800418864109037                              0.061350000000000016
2680                                              0.0037838709184343003                             0.06145000000000002
2690                                              0.0037674844978507573                             0.061549999999999994
2700                                              0.0037511834190132264                             0.06165000000000001
2710                                              0.0037348757601980784                             0.06175
2720                                              0.0037185649296940034                             0.06185000000000002
2730                                              0.0037024353319978953                             0.06195
2740                                              0.0036865381272819667                             0.06205
2750                                              0.0036708153506751573                             0.06215000000000003
2760                                              0.003655197577520276                              0.06225000000000001
2770                                              0.0036395876487146806                             0.06235000000000002
2780                                              0.003623952257757859                              0.06245000000000001
2790                                              0.0036084278201049457                             0.06255000000000001
2800                                              0.0035931234377126245                             0.06264999999999998
2810                                              0.003578016239607129                              0.06275000000000001
2820                                              0.0035630311921292794                             0.06284999999999999
2830                                              0.003548092702265976                              0.06294999999999999
2840                                              0.0035331336807409835                             0.06305000000000001
2850                                              0.003518179448745504                              0.06315000000000003
2860                                              0.003503402588456258                              0.06325000000000001
2870                                              0.0034888389305454365                             0.06334999999999996
2880                                              0.003474433114473482                              0.06344999999999998
2890                                              0.003460123276272432                              0.06355
2900                                              0.0034458270745738964                             0.06365000000000003
2910                                              0.003431503804826204                              0.06375000000000003
2920                                              0.003417218177960283                              0.06385000000000002
2930                                              0.003403122288362757                              0.06394999999999998
2940                                              0.003389229473108104                              0.06405000000000001
2950                                              0.003375471763907563                              0.06415
2960                                              0.003361798036351565                              0.06424999999999999
2970                                              0.003348128411861974                              0.06435
2980                                              0.0033344310606030904                             0.06444999999999998
2990                                              0.0033207689114625565                             0.06455000000000001
3000                                              0.0033072887900256033                             0.06465


==> Data/3ptBending/3ptBending_Slack_Aug_Lodi.txt <==
% Model:              PFFM_Slack_Aug_3ptBending.mph
% Version:            COMSOL 5.6.0.280
% Date:               Mar 23 2021, 23:16
% Table:              Table 1 - Point Evaluation 1
% Time (s)               -solid.RFy/1000 (kN), Point: 8-v2 (mm), Point: 8
0                        0                        0
0.015625                 1.2148615811725131E-5    1.5625E-5
10                       0.0077716988970761       0.009999999999999998
20                       0.01552028155894495      0.019999999999999997
30                       0.02321238187256698      0.03
40                       0.027039409754518164     0.035050000000000005
50                       0.027115057976983804     0.03515
60                       0.02719060729323129      0.035250000000000004
70                       0.027266136554043252     0.035350000000000006
80                       0.02734164554274262      0.03545
90                       0.027417134038123986     0.035550000000000005
100                      0.027492601814948107     0.03565
110                      0.027568048643811106     0.035750000000000004
120                      0.027643474291078753     0.035850000000000014
130                      0.02771887851872073      0.03595000000000001
140                      0.027794261082961038     0.036050000000000006
150                      0.027869621737648124     0.03615
160                      0.027944960230951006     0.036250000000000004
170                      0.028020276306000926     0.03635
180                      0.028095569700583006     0.03645
190                      0.02817084014768419      0.036550000000000006
200                      0.028246087373958978     0.03665000000000001
210                      0.02832131110224893      0.036750000000000005
220                      0.028396511048861806     0.03685
230                      0.0284716869241866       0.036950000000000004
240                      0.028546838432550056     0.03705000000000001
250                      0.028621965272029672     0.03715
260                      0.028697067134232472     0.037250000000000005
270                      0.02877214370414242      0.03735
280                      0.02884719465985137      0.037450000000000004
290                      0.02892221967235032      0.03755
300                      0.028997218405292114     0.03765
310                      0.029072190514746275     0.03775000000000001
320                      0.029147135648942616     0.03785000000000001
330                      0.029222053447882236     0.037950000000000005
340                      0.029296943543399206     0.03805000000000001
350                      0.029371805558551938     0.03815
360                      0.029446639107116923     0.038250000000000006
370                      0.029521443794017988     0.03835
380                      0.029596219214439657     0.038450000000000005
390                      0.0296709649534804       0.03855
400                      0.029745680585872562     0.038650000000000004
410                      0.02982036567489597      0.03875000000000001
420                      0.02989501977395133      0.03885
430                      0.029969642422459614     0.038950000000000005
440                      0.03004423314878219      0.03905
450                      0.030118791471954842     0.039150000000000004
460                      0.030193316895636268     0.03925000000000001
470                      0.030267808909953797     0.03935
480                      0.030342266990957965     0.039450000000000006
490                      0.03041669059983344      0.03955000000000001
500                      0.030491079181831474     0.03965000000000001
510                      0.030565432168157786     0.03975000000000001
520                      0.030639748972505        0.03985
530                      0.030714028991210056     0.039950000000000006
540                      0.03078827160256599      0.04005
550                      0.030862476166007274     0.040150000000000005
560                      0.030936642021261847     0.04025
570                      0.031010768487434153     0.04035
580                      0.031084854862049836     0.04045000000000001
590                      0.031158900420161444     0.04055
600                      0.031232904413127503     0.040650000000000006
610                      0.03130686606747369      0.04075
620                      0.03138078458384889      0.040850000000000004
630                      0.03145465912729678      0.04095
640                      0.03152848875467282      0.04105
650                      0.03160227266383542      0.041150000000000006
660                      0.03167600994080825      0.04125
670                      0.031749699634449936     0.04135000000000001
680                      0.03182334075842688      0.04145000000000001
690                      0.03189693228930316      0.041550000000000004
700                      0.0319704731643473       0.041650000000000006
710                      0.032043962279395405     0.04175
720                      0.032117398487064804     0.04185000000000001
730                      0.032190780593383324     0.04195
740                      0.03226410735216481      0.042050000000000004
750                      0.032337377470755845     0.04215000000000001
760                      0.0324105895995534       0.04225
770                      0.03248374232975422      0.042350000000000006
780                      0.032556834190266795     0.04245
790                      0.03262986363275384      0.042550000000000004
800                      0.032702829050041876     0.04265000000000001
810                      0.032775728752325727     0.04275
820                      0.032848560986691096     0.042850000000000006
830                      0.03292132389990241      0.04295
840                      0.03299401554974899      0.043050000000000005
850                      0.033066633879000454     0.043150000000000015
860                      0.033139176738755126     0.04325000000000001
870                      0.03321164187378414      0.043350000000000014
880                      0.03328402689434666      0.04345
890                      0.033356329274290386     0.043550000000000005
900                      0.03342854633755479      0.04365000000000001
910                      0.0335006752635654       0.04375000000000001
920                      0.0335727130575781       0.04385
930                      0.033644656536443156     0.04395
940                      0.03371650231541779      0.044050000000000006
950                      0.03378824678750444      0.04415
960                      0.033859886100962334     0.044250000000000005
970                      0.03393141612391772      0.04435
980                      0.034002832460965415     0.04445
990                      0.03407413037938474      0.044550000000000006
1000                     0.03414530478631683      0.04465
1010                     0.034216350190426674     0.044750000000000005
1020                     0.03428726065622465      0.04485
1030                     0.03435802872951709      0.044950000000000004
1040                     0.03442864335143965      0.045050000000000014
1050                     0.03449910020799945      0.04515000000000001
1060                     0.034569391719425795     0.045250000000000005
1070                     0.03463950863371313      0.04535
1080                     0.034709440739785706     0.045450000000000004
1090                     0.03477917674287263      0.04555000000000001
1100                     0.03484870409411182      0.04565
1110                     0.03491800877380323      0.045750000000000006
1120                     0.0349870750746328       0.04585
1130                     0.03505588529917795      0.045950000000000005
1140                     0.03512441912244314      0.04605000000000001
1150                     0.03519265309377312      0.046150000000000004
1160                     0.03526056128784618      0.046250000000000006
1170                     0.035328113039345244     0.04635
1180                     0.03539527209946379      0.046450000000000005
1190                     0.035461996121441075     0.04655000000000001
1200                     0.03552823424603977      0.046650000000000004
1210                     0.03559392514405659      0.04675000000000001
1220                     0.03565899315785004      0.04685
1230                     0.03572334361686539      0.04695000000000001
1240                     0.035786855690995996     0.04705000000000001
1250                     0.03584937215007768      0.047150000000000004
1260                     0.035910681294226        0.04725
1270                     0.035970489266468716     0.04735
1280                     0.03602836394322863      0.047450000000000006
1290                     0.03608364878692619      0.04755000000000001
1300                     0.03613524277787027      0.047650000000000005
1310                     0.03618109574106044      0.04775
1320                     0.036217019663303436     0.047850000000000004
1330                     0.0362323013191972       0.047950000000000007
1340                     0.03618819480241209      0.04805
1350                     0.0358526438196927       0.048150000000000005
1360                     0.034652846344095566     0.04825
1370                     0.03317572209153874      0.048350000000000004
1380                     0.031452330277275        0.04845000000000001
1390                     0.02957723948185351      0.04855
1400                     0.02758748847732564      0.048650000000000006
1410                     0.02544703109092612      0.04875000000000001
1420                     0.023265321130217103     0.04885000000000001
1430                     0.021136335993921947     0.04895000000000001
1440                     0.019127461054328446     0.04905
1450                     0.017286540583815884     0.049150000000000006
1460                     0.015656285386896462     0.04925
1470                     0.014225805339823858     0.049350000000000005
1480                     0.012995802962492973     0.049450000000000015
1490                     0.011981071070240039     0.049550000000000004
1500                     0.011124371190837708     0.04965000000000001
1510                     0.01040385328167412      0.04975
1520                     0.009807230051208236     0.04985
1530                     0.009321555080914881     0.04995000000000001
1540                     0.008945327405223344     0.050050000000000004
1550                     0.00864039581168762      0.05015000000000001
1560                     0.008382884642257437     0.05025
1570                     0.008140458760280338     0.050350000000000006
1580                     0.007909528296309082     0.05045000000000001
1590                     0.007708115870884952     0.05055000000000001
1600                     0.007532858040265205     0.05065000000000001
1610                     0.0073761946719964906    0.05075000000000001
1620                     0.007234883239855515     0.050850000000000006
1630                     0.007124618797485416     0.05095000000000001
1640                     0.007056771914152084     0.051050000000000005
1650                     0.007012791934345569     0.05115
1660                     0.006977157613669056     0.051250000000000004
1670                     0.006939440036644304     0.051350000000000014
1680                     0.006884336512591166     0.05145000000000001
1690                     0.006809665926815298     0.051550000000000006
1700                     0.006723505220060139     0.05165
1710                     0.006646944242604923     0.051750000000000004
1720                     0.006572083770728306     0.05185000000000001
1730                     0.0065080092634247876    0.05195
1740                     0.006460766776097327     0.052050000000000006
1750                     0.006423984295115526     0.05215
1760                     0.006388422534289441     0.052250000000000005
1770                     0.006353355649801024     0.052350000000000015
1780                     0.006320980136957366     0.05245000000000001
1790                     0.006290952859111899     0.05255000000000001
1800                     0.006261244350306814     0.05265
1810                     0.006229184243170549     0.052750000000000005
1820                     0.006193349345645567     0.05285000000000001
1830                     0.006154499412283687     0.052950000000000004
1840                     0.006114180096697729     0.05305
1850                     0.0060730280911636654    0.05315
1860                     0.006031027645861496     0.05325000000000001
1870                     0.005988696570707673     0.05335000000000001
1880                     0.005946520401988602     0.053450000000000004
1890                     0.0059055401004718565    0.05355
1900                     0.00586719779465637      0.05365
1910                     0.005832846020041559     0.05375000000000001
1920                     0.005802356577846247     0.05385000000000001
1930                     0.005774796291715426     0.053950000000000005
1940                     0.005749081630153472     0.05405
1950                     0.0057242520418160315    0.054150000000000004
1960                     0.005699717673822085     0.054250000000000013
1970                     0.005674999506403114     0.054350000000000016
1980                     0.0056491782258874385    0.05445000000000001
1990                     0.005621469864298802     0.05455
2000                     0.0055914800067246645    0.054650000000000004
2010                     0.005559739082607353     0.05475000000000001
2020                     0.005527967662238461     0.05485000000000001
2030                     0.005497153807437653     0.054950000000000006
2040                     0.0054662264209083015    0.05505
2050                     0.005432547404461589     0.055150000000000005
2060                     0.005392842555502173     0.05525000000000001
2070                     0.005346367719389267     0.05535
2080                     0.005300697745084414     0.055450000000000006
2090                     0.0052588209823280435    0.05555
2100                     0.005218649785068152     0.05565000000000001
2110                     0.005183773502081468     0.05575000000000001
2120                     0.005157523896362701     0.055850000000000004
2130                     0.0051393269925620304    0.05595000000000001
2140                     0.005126767791894645     0.05605000000000001
2150                     0.005117431144710815     0.05615000000000001
2160                     0.005109642451216139     0.056250000000000015
2170                     0.005102375263032882     0.056350000000000004
2180                     0.005094998121017495     0.05645
2190                     0.0050871390821770075    0.05655
2200                     0.005078501412613185     0.056650000000000006
2210                     0.005068838980736781     0.05675
2220                     0.005057805638693995     0.05685
2230                     0.005044415707589521     0.05695000000000001
2240                     0.005024998853803179     0.05705000000000001
2250                     0.0049960940551738       0.057150000000000006
2260                     0.00496546172367097      0.05725
2270                     0.004936855797251453     0.05735
2280                     0.004911366507081733     0.05745
2290                     0.00488794959057914      0.05755000000000001
2300                     0.004865795395208237     0.05765000000000001
2310                     0.004844957127845496     0.05775000000000002
2320                     0.004825526942018474     0.05785
2330                     0.004807195600070823     0.05795000000000001
2340                     0.004789377492330308     0.05805000000000001
2350                     0.004771528723185404     0.058150000000000014
2360                     0.004753658134054526     0.05825000000000001
2370                     0.004736248805373934     0.058350000000000006
2380                     0.004719227731638574     0.05845000000000001
2390                     0.004702030840946409     0.058550000000000005
2400                     0.004684753445490338     0.058650000000000015
2410                     0.0046679558383004825    0.05875
2420                     0.004652097992523225     0.058850000000000006
2430                     0.004637138440180889     0.05895000000000001
2440                     0.004622469409598868     0.059050000000000005
2450                     0.004607706400274277     0.05915
2460                     0.004593651012844017     0.05925
2470                     0.004581567634045208     0.05935000000000001
2480                     0.004571845641780822     0.059449999999999996
2490                     0.004564005587864273     0.059550000000000006
2500                     0.004557214309500229     0.059650000000000016
2510                     0.0045506324963227405    0.05975000000000001
2520                     0.004543579544378099     0.05985000000000001
2530                     0.004535567749116724     0.05995000000000001
2540                     0.004524942776504179     0.06005000000000001
2550                     0.004510162491385364     0.06015000000000001
2560                     0.0044904044733920945    0.060250000000000005
2570                     0.0044657744430021875    0.06035000000000001
2580                     0.004436725853055707     0.060450000000000004
2590                     0.004404083871322048     0.06055
2600                     0.004370398560232745     0.06065000000000001
2610                     0.0043388987968187446    0.060750000000000005
2620                     0.004311068519524073     0.06085000000000001
2630                     0.00428711424790033      0.060950000000000004
2640                     0.004266137250894982     0.06105000000000001
2650                     0.00424657142805988      0.06115000000000001
2660                     0.004227002343497525     0.06125000000000001
2670                     0.004206561807647902     0.06135
2680                     0.004184884335940349     0.061450000000000005
2690                     0.004161984786256624     0.06155000000000001
2700                     0.004138255824021828     0.06165000000000001
2710                     0.004114349221355371     0.06175000000000001
2720                     0.004090705783027508     0.06185
2730                     0.004067523283024054     0.06195
2740                     0.00404497791038044      0.062050000000000015
2750                     0.004023101777242495     0.062150000000000004
2760                     0.00400183034968171      0.06225000000000001
2770                     0.003981064875832905     0.062349999999999996
2780                     0.003960844790641991     0.06245
2790                     0.00394121119730166      0.06255000000000002
2800                     0.003922078432435421     0.06265000000000003
2810                     0.0039032646144474144    0.06275000000000001
2820                     0.0038847374567432687    0.06285
2830                     0.003866598869696655     0.06295
2840                     0.0038489068237181827    0.06305000000000002
2850                     0.0038315344547381006    0.06315000000000001
2860                     0.0038142585001904195    0.06325
2870                     0.0037970420483519236    0.06335
2880                     0.003780037627739714     0.06345
2890                     0.0037633403064562055    0.06355000000000001
2900                     0.003746833645752455     0.06365000000000001
2910                     0.0037302573870034855    0.06375
2920                     0.0037135275733092893    0.06385
2930                     0.003696777634025914     0.06395
2940                     0.0036801549881013587    0.06405000000000001
2950                     0.003663600814385596     0.06415000000000001
2960                     0.0036469650577094083    0.06425
2970                     0.003630279059063423     0.06435
2980                     0.003613720740117157     0.06445000000000001
2990                     0.003597385563492298     0.06455000000000001
3000                     0.0035811472820596974    0.06465000000000001


==> Data/NotchedHole/NotchHole_Ambati_Lodi.txt <==
0.004826254826254817	0.00284847262459198
0.06274131274131273	0.07216161208698513
0.13754826254826247	0.15381568814404623
0.20511583011583012	0.22597454985514687
0.28957528957528955	0.31427353404965336
0.36679536679536684	0.39402710037038385
0.44160231660231664	0.4766309728996295
0.5067567567567568	0.5421421760973999
0.5453667953667953	0.5791695698412116
0.5670849420849421	0.596257655212879
0.5839768339768341	0.6038496094466242
0.6129343629343629	0.5924410502768711
0.6322393822393823	0.5686888041365652
0.6467181467181468	0.5078963291649857
0.661196911196911	0.39961403058417977
0.6732625482625482	0.31222817118339496
0.6780888030888031	0.2637867175180607
0.7094594594594593	0.24952785213979234
0.7528957528957528	0.22766603102423988
0.7866795366795366	0.20390828413216455
0.8204633204633206	0.18394972312882762
0.8421814671814672	0.17159411786277445
0.8566602316602318	0.153542484139499
0.9652509652509652	0.1592000073343356
1.0834942084942085	0.17055264219443322
1.2306949806949805	0.18474366496754535
1.4020270270270268	0.2036745021819647
1.5540540540540544	0.21501430195460036
1.6650579150579148	0.2216207048296599
1.759169884169884	0.23013311819281962
1.7905405405405408	0.22442242106421195
1.8484555984555984	0.22630001100150332
1.923262548262548	0.231970369283802
1.9522200772200775	0.21011404892001895
1.9835907335907335	0.17780905057024443
2.002895752895753	0.1521572114855695
2.043918918918919	0.12649712127324053
2.0825289575289574	0.10463713374161121
2.1380308880308876	0.09131889691591177
2.186293436293436	0.08180259635483511


==> Data/NotchedHole/NotchHole_Aug_Lodi.txt <==
% Model:              PFFM_AugSlack_NotchHole.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 7 2021, 13:15
% Table:              Table 2 - Line Average 1
% Time (s)                                        solid.RFy*2*pi*5[mm]/1000 (kN)                    Displacement field, Y component (mm)
0                                                 0                                                 0
10                                                0.022042720416773548                              0.009999999999999919
20                                                0.04408395175985491                               0.019999999999999924
30                                                0.06612210425451262                               0.03000000000000006
40                                                0.08815558397164648                               0.04000000000000018
50                                                0.11018279057878398                               0.050000000000000114
60                                                0.13220211500027887                               0.060000000000000074
70                                                0.15421193693836105                               0.06999999999999994
80                                                0.17621062221020323                               0.07999999999999996
90                                                0.19819651985011058                               0.08999999999999998
100                                               0.22016795891719088                               0.10000000000000002
110                                               0.2421232449378014                                0.11000000000000004
120                                               0.26406065589638594                               0.11999999999999987
130                                               0.28597843766938086                               0.12999999999999998
140                                               0.30787479877108326                               0.14000000000000012
150                                               0.3297479042466523                                0.15000000000000016
160                                               0.35159586849944124                               0.1599999999999999
170                                               0.37341674678105236                               0.17000000000000004
180                                               0.3952085249854974                                0.18000000000000002
190                                               0.41696910727096526                               0.18999999999999992
200                                               0.43869630086854416                               0.20000000000000007
210                                               0.46038779720276685                               0.21000000000000002
220                                               0.482041148199729                                 0.22000000000000003
230                                               0.5036537353958637                                0.22999999999999982
240                                               0.5252227304637093                                0.24
250                                               0.5467450420661383                                0.24999999999999983
260                                               0.568217242568977                                 0.26000000000000006
270                                               0.5896354664662993                                0.2700000000000001
280                                               0.6109952596378051                                0.28000000000000014
290                                               0.6322913458509047                                0.29000000000000015
300                                               0.6535172389478722                                0.29999999999999993
310                                               0.6746645131474382                                0.31000000000000016
320                                               0.695721130239884                                 0.32000000000000006
330                                               0.7166660106615543                                0.32999999999999996
340                                               0.7374362971757518                                0.3399999999999999
350                                               0.7570627148979833                                0.3500000000000002
360                                               0.7601267148570172                                0.36000000000000026
370                                               0.7537045532023773                                0.3700000000000001
380                                               0.7378332354697366                                0.3800000000000003
390                                               0.711881282831507                                 0.39000000000000007
400                                               0.6745941996191889                                0.39999999999999986
410                                               0.6274060372874296                                0.41000000000000003
420                                               0.571527865000411                                 0.42000000000000015
430                                               0.5111554058836048                                0.4300000000000001
440                                               0.45081228012804114                               0.4400000000000003
450                                               0.39462665265366614                               0.45000000000000007
460                                               0.34421911944199496                               0.4600000000000002
470                                               0.3008935940051101                                0.47000000000000014
480                                               0.2644170857616509                                0.48000000000000015
490                                               0.2337424353589637                                0.49000000000000016
500                                               0.20805915016607052                               0.4999999999999999
510                                               0.1867242622910462                                0.5100000000000006
520                                               0.16895342314508496                               0.52
530                                               0.153817749244737                                 0.5300000000000004
540                                               0.14192012005031499                               0.5400000000000003
550                                               0.13197202069411015                               0.5500000000000004
560                                               0.12412252519957319                               0.5599999999999999
570                                               0.11863652105249323                               0.57
580                                               0.11518526144825511                               0.5800000000000001
590                                               0.11308000753197484                               0.5900000000000004
600                                               0.11204807374239796                               0.6000000000000002
610                                               0.11157306273343798                               0.6099999999999998
620                                               0.11142884468544731                               0.6199999999999998
630                                               0.11149819651277378                               0.6300000000000003
640                                               0.11170019994922237                               0.64
650                                               0.11192553340214931                               0.6499999999999997
660                                               0.11185403965501547                               0.6600000000000003
670                                               0.10911283146979588                               0.67
680                                               0.1100315144576188                                0.68
690                                               0.11118768604637284                               0.6900000000000003
700                                               0.11233690559450835                               0.7000000000000003
710                                               0.11347574889138891                               0.7100000000000003
720                                               0.11460355544641329                               0.72
730                                               0.11572460398384059                               0.7300000000000004
740                                               0.1168302028090791                                0.74
750                                               0.11789587111170857                               0.7500000000000001
760                                               0.11897706335058574                               0.7599999999999998
770                                               0.12005103963213301                               0.7700000000000004
780                                               0.12093303229519232                               0.7800000000000005
790                                               0.12182097784505877                               0.7900000000000003
800                                               0.12282970764773143                               0.7999999999999999
810                                               0.12387322602960534                               0.8100000000000003
820                                               0.12496617390671483                               0.8199999999999998
830                                               0.12606214593114887                               0.8300000000000007
840                                               0.12713875480383435                               0.8400000000000001
850                                               0.1282204800981207                                0.8500000000000001
860                                               0.12933088899995146                               0.8600000000000003
870                                               0.13045386811575513                               0.8700000000000003
880                                               0.13155391678861367                               0.8799999999999997
890                                               0.13260147181068874                               0.8899999999999999
900                                               0.1336384066655378                                0.8999999999999994
910                                               0.13474005709158882                               0.9100000000000008
920                                               0.13588591062224487                               0.9200000000000005
930                                               0.13702644367081235                               0.9299999999999997
940                                               0.13817003467683509                               0.9400000000000005
950                                               0.1393060921807329                                0.9500000000000003
960                                               0.1404411609003915                                0.9600000000000006
970                                               0.14154256542963836                               0.9699999999999999
980                                               0.14256381125633427                               0.9800000000000002
990                                               0.14361981707528532                               0.9900000000000007
1000                                              0.14467217765655568                               1
1010                                              0.1457529559380145                                1.01
1020                                              0.1468168580525424                                1.0200000000000005
1030                                              0.14779939734846365                               1.0299999999999994
1040                                              0.14880946776183374                               1.0400000000000003
1050                                              0.1498046358048824                                1.0499999999999994
1060                                              0.15080688290522487                               1.0600000000000005
1070                                              0.15175477293198789                               1.0699999999999996
1080                                              0.15267222168617606                               1.080000000000001
1090                                              0.15367415779827295                               1.0900000000000007
1100                                              0.15471850180811314                               1.1
1110                                              0.1557064235685618                                1.1099999999999999
1120                                              0.15672461684739214                               1.1199999999999999
1130                                              0.1577518144238748                                1.1299999999999997
1140                                              0.15871991182452108                               1.14
1150                                              0.15971279496575144                               1.1500000000000004
1160                                              0.1607416035223852                                1.1600000000000004
1170                                              0.16177126283667745                               1.1700000000000002
1180                                              0.1628082272800007                                1.18
1190                                              0.16385091789463266                               1.1900000000000004
1200                                              0.1648950335357023                                1.2000000000000004
1210                                              0.16592632138929342                               1.2099999999999993
1220                                              0.16695542509029537                               1.2199999999999998
1230                                              0.16801166561495132                               1.2299999999999998
1240                                              0.16904928947107828                               1.24
1250                                              0.17006466475597323                               1.2499999999999998
1260                                              0.1711006198922031                                1.260000000000001
1270                                              0.17215792741115102                               1.2700000000000011
1280                                              0.17321879008219834                               1.2800000000000002
1290                                              0.17426710583467395                               1.2899999999999994
1300                                              0.17531180240322725                               1.3
1310                                              0.17635565318936136                               1.31
1320                                              0.17735221164551893                               1.32
1330                                              0.17835416957346234                               1.3300000000000007
1340                                              0.17938197910580433                               1.3400000000000003
1350                                              0.18041753484147335                               1.3499999999999992
1360                                              0.1812320343195912                                1.3599999999999994
1370                                              0.18171380679843793                               1.3699999999999999
1380                                              0.18264254985716039                               1.38
1390                                              0.18366886942204583                               1.39
1400                                              0.18469503391320316                               1.4
1410                                              0.18573677255454624                               1.4100000000000004
1420                                              0.18673596679752874                               1.4200000000000004
1430                                              0.18753578623071385                               1.4300000000000002
1440                                              0.18861091794546345                               1.44
1450                                              0.18961387088228399                               1.4499999999999997
1460                                              0.1906201630433271                                1.4599999999999995
1470                                              0.19155756665463272                               1.4699999999999993
1480                                              0.19247094980515128                               1.4800000000000009
1490                                              0.1934748240024088                                1.4900000000000007
1500                                              0.19450138447649407                               1.5000000000000004
1510                                              0.1955011764752571                                1.5100000000000007
1520                                              0.19652105759647637                               1.5200000000000002
1530                                              0.1975404561746216                                1.5300000000000002
1540                                              0.19854254685372574                               1.54
1550                                              0.19954367591590969                               1.55
1560                                              0.2005426829594691                                1.56
1570                                              0.20154031003918965                               1.5700000000000005
1580                                              0.20252773410867733                               1.5800000000000012
1590                                              0.20350944258786713                               1.5900000000000012
1600                                              0.20448137128805                                  1.6000000000000003
1610                                              0.20545382316640654                               1.6100000000000008
1620                                              0.2063980128706064                                1.6200000000000003
1630                                              0.20729584265690595                               1.6299999999999997
1640                                              0.2081202573922227                                1.6400000000000003
1650                                              0.20887323162199298                               1.6500000000000012
1660                                              0.20976319314674846                               1.660000000000001
1670                                              0.21062418084496207                               1.6700000000000002
1680                                              0.21133740204685034                               1.68
1690                                              0.21194519662719494                               1.6899999999999997
1700                                              0.2128630530177226                                1.7000000000000006
1710                                              0.2137329255602222                                1.7100000000000004
1720                                              0.21460868507813002                               1.7200000000000004
1730                                              0.215407731906364                                 1.7300000000000006
1740                                              0.2161907940380023                                1.7400000000000013
1750                                              0.21702326156259988                               1.7500000000000004
1760                                              0.21787779138875                                  1.7600000000000007
1770                                              0.2187388505814557                                1.77
1780                                              0.2195535824869343                                1.7799999999999998
1790                                              0.22032786316894878                               1.7900000000000005
1800                                              0.22023253052395764                               1.7999999999999996
1810                                              0.22120950119520705                               1.8100000000000003
1820                                              0.2221848349541921                                1.8200000000000005
1830                                              0.22313705877452292                               1.8300000000000007
1840                                              0.22407645129210563                               1.8399999999999999
1850                                              0.22501407222054076                               1.8499999999999999
1860                                              0.2259367928278681                                1.8599999999999992
1870                                              0.22685356365496792                               1.8699999999999999
1880                                              0.22776569765028493                               1.8799999999999994
1890                                              0.22866751820237952                               1.8900000000000006
1900                                              0.22953835206904727                               1.9000000000000006
1910                                              0.2303315235035988                                1.910000000000001
1920                                              0.231174956623985                                 1.9199999999999997
1930                                              0.23198449206869304                               1.9299999999999997
1940                                              0.23281599487565213                               1.9400000000000006
1950                                              0.23367796857531634                               1.9500000000000006
1960                                              0.23448316119293489                               1.9600000000000004
1970                                              0.23526352797856778                               1.97
1980                                              0.23603802651146533                               1.9799999999999998
1990                                              0.23683139855220622                               1.9900000000000004
2000                                              0.2376252699052379                                2
2010                                              0.2384148398951437                                2.0100000000000002
2020                                              0.23924538480297775                               2.0200000000000005
2030                                              0.23882843730811143                               2.0300000000000002
2040                                              0.23966883036173403                               2.040000000000002
2050                                              0.24038322363339268                               2.0500000000000016
2060                                              0.2407037177634641                                2.0600000000000005
2070                                              0.24109673207543988                               2.069999999999999
2080                                              0.24183048560834117                               2.080000000000001
2090                                              0.24267751163841458                               2.0899999999999994
2100                                              0.24345471151959752                               2.1
2110                                              0.24417421752501992                               2.1100000000000008
2120                                              0.24480030146469403                               2.120000000000001
2130                                              0.24527289243147904                               2.130000000000001
2140                                              0.24592583692151118                               2.1400000000000006
2150                                              0.24657531439093677                               2.1500000000000004
2160                                              0.24714849961965216                               2.1600000000000006
2170                                              0.24552544890196795                               2.1700000000000004
2180                                              0.24627514767090233                               2.1800000000000006
2190                                              0.24667094422419306                               2.1899999999999995
2200                                              0.24728707651551213                               2.1999999999999997
2210                                              0.24790924662989686                               2.2099999999999995
2220                                              0.24853010673211598                               2.220000000000001
2230                                              0.24914512031138528                               2.230000000000001
2240                                              0.2497490163953975                                2.2400000000000007
2250                                              0.25029958003605485                               2.2499999999999996
2260                                              0.2507395170305725                                2.260000000000001
2270                                              0.25090127124701567                               2.2700000000000005
2280                                              0.2515367047641388                                2.2800000000000002
2290                                              0.25123600685592185                               2.29
2300                                              0.25215453377799174                               2.3000000000000003
2310                                              0.25292564361922126                               2.3099999999999996
2320                                              0.23987132367180697                               2.32
2330                                              0.1446630721674091                                2.3299999999999996
2340                                              0.09623642234919277                               2.340000000000001
2350                                              0.07320838892719395                               2.3499999999999996
2360                                              0.0612727144235696                                2.360000000000002
2370                                              0.05446217395206441                               2.370000000000002
2380                                              0.05064475544816823                               2.38
2390                                              0.04834697098112924                               2.390000000000001
2400                                              0.0470502632018187                                2.399999999999999
2410                                              0.046217854979159444                              2.4099999999999997
2420                                              0.04563448910771977                               2.420000000000001
2430                                              0.04526765135201015                               2.430000000000001
2440                                              0.0450338154285219                                2.439999999999999
2450                                              0.04487320720568218                               2.450000000000001
2460                                              0.04473402831746848                               2.4600000000000004
2470                                              0.04464025945219915                               2.47
2480                                              0.044694211389302685                              2.4800000000000004
2490                                              0.044615737320428596                              2.4899999999999998
2500                                              0.04449992845156288                               2.5000000000000013
2510                                              0.0444250916507449                                2.5100000000000007
2520                                              0.044354184850861705                              2.519999999999999
2530                                              0.044283994908985026                              2.5300000000000007
2540                                              0.044223559762763286                              2.5400000000000014
2550                                              0.04415869470949893                               2.55
2560                                              0.04408921671279111                               2.56
2570                                              0.04402734756967785                               2.5700000000000003
2580                                              0.04395643840213995                               2.5800000000000005
2590                                              0.04390214453300497                               2.5900000000000003
2600                                              0.04383004377511912                               2.600000000000001
2610                                              0.043864258551179904                              2.61
2620                                              0.04377586442205399                               2.6199999999999997
2630                                              0.043664621396916875                              2.6300000000000003
2640                                              0.04357055490433667                               2.64
2650                                              0.0434924216498589                                2.650000000000001
2660                                              0.04340375670835866                               2.6600000000000006
2670                                              0.04333491234196107                               2.670000000000001
2680                                              0.04325204770540014                               2.680000000000001
2690                                              0.043148895427543604                              2.6900000000000004
2700                                              0.04269732904469362                               2.6999999999999997
2710                                              0.04238199338608306                               2.7100000000000017
2720                                              0.04223343301638601                               2.7200000000000015
2730                                              0.04201298083171161                               2.730000000000001
2740                                              0.04194360577693612                               2.74
2750                                              0.041975525362633936                              2.75
2760                                              0.04184488344508529                               2.7599999999999993
2770                                              0.041784667898592504                              2.770000000000002
2780                                              0.04162600088575614                               2.7800000000000007
2790                                              0.041487450472503795                              2.7900000000000014
2800                                              0.04142466773601684                               2.8000000000000003
2810                                              0.04134754682861896                               2.809999999999999
2820                                              0.041227097608256096                              2.82
2830                                              0.040959553185281064                              2.8300000000000014
2840                                              0.04080239035380952                               2.8400000000000003
2850                                              0.04071010527650439                               2.8499999999999996
2860                                              0.04068213598203063                               2.859999999999999
2870                                              0.040574608549764045                              2.8700000000000014
2880                                              0.040464735198871074                              2.8799999999999994
2890                                              0.0403491609564121                                2.8899999999999983
2900                                              0.040267295009572115                              2.9000000000000004
2910                                              0.040188890502223046                              2.910000000000001
2920                                              0.04010485717705474                               2.920000000000001
2930                                              0.039633007555081576                              2.9300000000000015
2940                                              0.03922770625081393                               2.9399999999999995
2950                                              0.03904156135266145                               2.9500000000000006
2960                                              0.038902486011663615                              2.9600000000000004
2970                                              0.03862994615802172                               2.9699999999999998
2980                                              0.03842368798036839                               2.9800000000000004
2990                                              0.038408255109572895                              2.990000000000001
3000                                              0.03854494951129846                               3


==> Data/NotchedHole/NotchHole_Aug_Lodi_l0.25.txt <==
% Model:              PFFM_AugSlack_NotchHole_l0.25.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 14 2021, 19:35
% Table:              Table 2 - Line Average 1
% Time (s)                                        solid.RFy*2*pi*5[mm]/1000 (kN)                    Displacement field, Y component (mm)
0                                                 0                                                 0
10                                                0.02205493180550467                               0.01000000000000005
20                                                0.044106361500488016                              0.020000000000000052
30                                                0.06615054413313744                               0.03000000000000011
40                                                0.08818371963123138                               0.04000000000000012
50                                                0.1102021044419125                                0.05000000000000001
60                                                0.13220188254331547                               0.05999999999999998
70                                                0.15417919553292672                               0.0699999999999999
80                                                0.1761301314564592                                0.08000000000000004
90                                                0.1980507119602978                                0.09000000000000008
100                                               0.21993687723388455                               0.10000000000000003
110                                               0.24178446803902454                               0.1099999999999999
120                                               0.26358920389871865                               0.11999999999999995
130                                               0.2853466561395311                                0.13000000000000028
140                                               0.3070522139948435                                0.14000000000000012
150                                               0.3287010411740189                                0.15000000000000005
160                                               0.3502880190766928                                0.15999999999999998
170                                               0.37180767091360023                               0.17000000000000015
180                                               0.3932540576918502                                0.18000000000000016
190                                               0.4146206314065308                                0.19000000000000009
200                                               0.43590002108846426                               0.20000000000000004
210                                               0.45708370794374825                               0.20999999999999996
220                                               0.47816150788187206                               0.22000000000000042
230                                               0.4991206966399268                                0.2300000000000001
240                                               0.5199444118810438                                0.2400000000000002
250                                               0.5406084262204105                                0.25
260                                               0.561073639040089                                 0.2600000000000002
270                                               0.581264484213552                                 0.2700000000000001
280                                               0.6009801708365988                                0.28000000000000025
290                                               0.6191405836802393                                0.2900000000000003
300                                               0.625899646991227                                 0.30000000000000027
310                                               0.6191772387048903                                0.31000000000000016
320                                               0.5962283115237437                                0.3199999999999999
330                                               0.5540801930386663                                0.33
340                                               0.4934894110889531                                0.3400000000000002
350                                               0.4206602144525712                                0.35000000000000003
360                                               0.34896271783472693                               0.36000000000000015
370                                               0.28772961763026716                               0.37000000000000033
380                                               0.23959599145539642                               0.3800000000000003
390                                               0.20345517789196224                               0.3900000000000003
400                                               0.17659088699687253                               0.4000000000000007
410                                               0.15638312334185914                               0.41000000000000003
420                                               0.1408004908719141                                0.4200000000000004
430                                               0.12900157592046876                               0.4300000000000003
440                                               0.11995695291454059                               0.43999999999999995
450                                               0.11179981472364314                               0.44999999999999996
460                                               0.10575946675016482                               0.4600000000000005
470                                               0.10178976961260569                               0.4700000000000003
480                                               0.09826622214401648                               0.48000000000000037
490                                               0.09424480842539039                               0.49
500                                               0.0827449340196061                                0.5000000000000002
510                                               0.0835739883789444                                0.5100000000000003
520                                               0.08448415746992485                               0.5199999999999999
530                                               0.08526999642813492                               0.5300000000000002
540                                               0.0859243924064331                                0.5400000000000003
550                                               0.08679093569820535                               0.5500000000000003
560                                               0.08772809729472664                               0.5600000000000004
570                                               0.08868055054926076                               0.5700000000000004
580                                               0.08960762902499109                               0.5800000000000003
590                                               0.09053462394974016                               0.5900000000000005
600                                               0.09146374221486823                               0.6000000000000004
610                                               0.092399174930288                                 0.6100000000000002
620                                               0.09334210219539989                               0.6200000000000002
630                                               0.0942774620634944                                0.6300000000000004
640                                               0.09519279418938645                               0.6400000000000001
650                                               0.09607696586657406                               0.6500000000000002
660                                               0.09694368574205824                               0.66
670                                               0.09780871808800107                               0.6700000000000005
680                                               0.09864731004814416                               0.6799999999999998
690                                               0.09951891020364596                               0.6900000000000005
700                                               0.10037101461306266                               0.7000000000000005
710                                               0.10120097478365639                               0.7100000000000002
720                                               0.10206251441312901                               0.72
730                                               0.10298672630148469                               0.7300000000000004
740                                               0.10392289319862164                               0.74
750                                               0.10485164238526531                               0.7500000000000003
760                                               0.10574326556236224                               0.7600000000000001
770                                               0.1065819794390166                                0.7700000000000006
780                                               0.10729854285178267                               0.7800000000000002
790                                               0.10779135827583669                               0.7900000000000005
800                                               0.10850966722121559                               0.7999999999999999
810                                               0.10937270218008376                               0.8100000000000005
820                                               0.11026869725117001                               0.8200000000000003
830                                               0.1111619121137723                                0.8300000000000006
840                                               0.11203408270816181                               0.8400000000000007
850                                               0.11287876480513453                               0.8500000000000005
860                                               0.11375113158867221                               0.8600000000000005
870                                               0.11469625747804509                               0.8700000000000006
880                                               0.11566990555285579                               0.8800000000000004
890                                               0.11646082867547174                               0.8900000000000005
900                                               0.11734069481491761                               0.8999999999999998
910                                               0.11832066700848169                               0.9100000000000001
920                                               0.11929803772206324                               0.9199999999999997
930                                               0.12017362146270572                               0.9300000000000006
940                                               0.12105004580164776                               0.9400000000000004
950                                               0.12194489223152302                               0.9500000000000006
960                                               0.12286191077724784                               0.9600000000000001
970                                               0.12377504183506985                               0.9700000000000003
980                                               0.12465235088981211                               0.9800000000000003
990                                               0.12556321615124663                               0.9900000000000004
1000                                              0.12649223235291385                               1.0000000000000009
1010                                              0.12739320123597492                               1.01
1020                                              0.12826273774107433                               1.0200000000000007
1030                                              0.1291654461377762                                1.0300000000000002
1040                                              0.13005793376565264                               1.0400000000000007
1050                                              0.130921485464819                                 1.05
1060                                              0.13182083282527976                               1.0600000000000003
1070                                              0.13269309155660694                               1.0700000000000003
1080                                              0.13352601885881632                               1.0800000000000005
1090                                              0.13436042003464618                               1.090000000000001
1100                                              0.13522686284697127                               1.1000000000000005
1110                                              0.13600704859563625                               1.1100000000000003
1120                                              0.13681634606612456                               1.1200000000000003
1130                                              0.13760954337990702                               1.1300000000000003
1140                                              0.13834636262212616                               1.1400000000000006
1150                                              0.13906962148231122                               1.15
1160                                              0.139765322505135                                 1.1600000000000006
1170                                              0.14051494967555497                               1.170000000000001
1180                                              0.14135278074853744                               1.1800000000000015
1190                                              0.14201027271204408                               1.1900000000000006
1200                                              0.1427419210359546                                1.2000000000000004
1210                                              0.14352017076551482                               1.21
1220                                              0.1443004808160606                                1.2200000000000006
1230                                              0.1450697669452443                                1.23
1240                                              0.14583357729734517                               1.2400000000000004
1250                                              0.1465571681530693                                1.2500000000000002
1260                                              0.14726212996650465                               1.2600000000000007
1270                                              0.14797788174126714                               1.2700000000000005
1280                                              0.14862402986408585                               1.2800000000000002
1290                                              0.14995860426489072                               1.2900000000000005
1300                                              0.14884219614139937                               1.3
1310                                              0.14935708442422466                               1.3100000000000005
1320                                              0.14998214188956932                               1.3200000000000007
1330                                              0.1506265715481687                                1.3300000000000005
1340                                              0.15127504462366015                               1.3400000000000005
1350                                              0.15189215480379228                               1.3500000000000005
1360                                              0.15254958683322456                               1.3600000000000005
1370                                              0.1531885753024227                                1.3700000000000006
1380                                              0.15383820031789108                               1.3800000000000001
1390                                              0.15449912269546623                               1.3900000000000001
1400                                              0.15516720942719833                               1.4000000000000008
1410                                              0.15582145058690042                               1.4100000000000008
1420                                              0.15650302425895976                               1.4200000000000002
1430                                              0.15716326300207192                               1.4300000000000004
1440                                              0.1578207210176362                                1.4400000000000004
1450                                              0.15850164711953077                               1.4500000000000013
1460                                              0.1591349917363811                                1.4600000000000009
1470                                              0.15976156774261796                               1.47
1480                                              0.16041631008792462                               1.480000000000001
1490                                              0.1610578324021426                                1.4900000000000013
1500                                              0.1616678595505046                                1.5
1510                                              0.16214328553024332                               1.51
1520                                              0.16256316402526277                               1.5200000000000011
1530                                              0.16300110370653095                               1.5299999999999998
1540                                              0.16346766522735165                               1.5400000000000005
1550                                              0.16390444007300922                               1.5499999999999998
1560                                              0.16420363424576462                               1.5599999999999996
1570                                              0.1256690322492369                                1.5700000000000005
1580                                              0.07355907497199712                               1.580000000000001
1590                                              0.05188824855058487                               1.590000000000001
1600                                              0.04239158223221582                               1.6000000000000012
1610                                              0.038071952922964676                              1.6100000000000008
1620                                              0.0358421162598422                                1.6200000000000008
1630                                              0.03458285644242618                               1.6300000000000008
1640                                              0.033806047166846695                              1.6400000000000012
1650                                              0.033298169983455174                              1.6500000000000001
1660                                              0.03293169418002567                               1.6600000000000013
1670                                              0.03267021391037849                               1.6700000000000004
1680                                              0.032447109458955445                              1.6800000000000006
1690                                              0.03223992153212384                               1.6900000000000013
1700                                              0.03204844489866749                               1.7
1710                                              0.03185994417074159                               1.7100000000000002
1720                                              0.03169201011943774                               1.7200000000000002
1730                                              0.03151405019581844                               1.730000000000001
1740                                              0.03133910136011016                               1.7400000000000013
1750                                              0.03116051498636717                               1.7500000000000007
1760                                              0.030976533755013132                              1.7600000000000005
1770                                              0.03079865086597202                               1.770000000000001
1780                                              0.03064311509311554                               1.780000000000001
1790                                              0.030493644559729766                              1.790000000000001
1800                                              0.030329985630840398                              1.7999999999999998
1810                                              0.030163230526185743                              1.810000000000001
1820                                              0.029990615800787178                              1.8200000000000016
1830                                              0.029820175725245066                              1.8300000000000016
1840                                              0.02965956916891302                               1.840000000000001
1850                                              0.029483423243508375                              1.850000000000001
1860                                              0.02930380311672784                               1.8600000000000012
1870                                              0.02912107718377789                               1.870000000000001
1880                                              0.028938381120134537                              1.8800000000000003
1890                                              0.028754920277370283                              1.8900000000000008
1900                                              0.028619681161600824                              1.9000000000000006
1910                                              0.028005499421324905                              1.9100000000000017
1920                                              0.027484989652167797                              1.9200000000000006
1930                                              0.02714775042457463                               1.9300000000000006
1940                                              0.026893535347905343                              1.9400000000000004
1950                                              0.026656242995358848                              1.95
1960                                              0.026412646425803096                              1.9600000000000004
1970                                              0.026158175901650458                              1.9699999999999998
1980                                              0.02589085703444442                               1.98
1990                                              0.02555412800543466                               1.9900000000000013
2000                                              0.02519644988124041                               2.000000000000001


==> Data/NotchedHole/NotchHole_Lodi_Paneda.txt <==
0, -0.001498127340823996
0.045053868756121496, 0.099625468164794
0.09402546523016653, 0.199250936329588
0.14299706170421161, 0.30187265917602996
0.18217433888344764, 0.38501872659176034
0.21547502448579825, 0.4471910112359551
0.23506366307541632, 0.49588014981273415
0.25465230166503433, 0.5258426966292136
0.26444662095984334, 0.5468164794007492
0.2801175318315377, 0.5677902621722847
0.2801175318315377, 0.5325842696629214
0.2801175318315377, 0.44943820224719105
0.2781586679725759, 0.3625468164794008
0.2801175318315377, 0.2913857677902622
0.2801175318315377, 0.250187265917603
0.28207639569049964, 0.2254681647940075
0.2801175318315377, 0.19550561797752808
0.287952987267385, 0.1827715355805244
0.2997061704211558, 0.17453183520599247
0.31145935357492655, 0.1692883895131086
0.31929480901077384, 0.16554307116104866
0.32125367286973555, 0.15280898876404492
0.3330068560235064, 0.14606741573033705
0.35063663075416257, 0.1453183520599251
0.3525954946131244, 0.1363295880149813
0.36630754162585705, 0.12808988764044937
0.3721841332027424, 0.1235955056179775
0.37414299706170434, 0.11610486891385768
0.3780607247796279, 0.11310861423220964
0.3819784524975514, 0.08689138576779021
0.3819784524975514, 0.06292134831460672
0.3819784524975514, 0.04194756554307111
0.38393731635651324, 0.03445692883895124
0.6660137120470129, 0.05393258426966285
0.8677766895200785, 0.07116104868913853
1.0460333006856024, 0.08539325842696621
1.2027424094025467, 0.09737827715355807
1.3594515181194908, 0.10636704119850182
1.4632713026444664, 0.11161048689138575
1.5083251714005879, 0.11535580524344569
1.582761998041136, 0.11760299625468168
1.582761998041136, 0.08988764044943809
1.584720861900098, 0.05992509363295884
1.584720861900098, 0.03670411985018729
1.58667972575906, 0.017977528089887618
1.58667972575906, 0.006741573033707815
1.676787463271303, 0.00524344569288393
1.8021547502448583, 0.0037453183520599342
1.911851126346719, 0.0037453183520599342
1.9941234084231148, 0.0022471910112359383

==> Data/NotchedHole/NotchHole_Pen_Lodi.txt <==
% Model:              PFFM_Slack_NotchHole.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 6 2021, 12:24
% Table:              Table 2 - Line Average 1
% Time (s)               solid.RFy*2*pi*5[mm]/1000 (kN)Displacement field, Y component (mm)
0                        0                        0
10                       0.022042720416987294     0.009999999999999955
20                       0.044083951745768124     0.01999999999999992
30                       0.06612210425289528      0.030000000000000183
40                       0.08815558366358531      0.04000000000000002
50                       0.11018279057205758      0.049999999999999975
60                       0.1322021147240371       0.060000000000000046
70                       0.15421193701665994      0.06999999999999997
80                       0.17621061753075096      0.07999999999999997
90                       0.1981965196871693       0.08999999999999994
100                      0.2201679587993491       0.10000000000000012
110                      0.24212324485147604      0.11000000000000007
120                      0.2640606558040446       0.12000000000000001
130                      0.28597842693665837      0.12999999999999995
140                      0.3078747975491974       0.13999999999999996
150                      0.32975112120942923      0.15000000000000024
160                      0.3515960209360317       0.1599999999999998
170                      0.3734167536803507       0.16999999999999998
180                      0.39520852420193536      0.17999999999999994
190                      0.4169691019660259       0.19000000000000006
200                      0.4386962999376737       0.20000000000000018
210                      0.46038767741596776      0.20999999999999985
220                      0.48204112531726295      0.22000000000000014
230                      0.5036536112325086       0.23000000000000004
240                      0.525222729534854        0.24000000000000002
250                      0.5467450409739132       0.24999999999999994
260                      0.5682128928524359       0.26000000000000006
270                      0.5896352768045734       0.26999999999999985
280                      0.6109952476279783       0.28000000000000014
290                      0.6322913449189541       0.2899999999999999
300                      0.6535172292418309       0.3000000000000001
310                      0.6746645133400636       0.3099999999999998
320                      0.6957218124170086       0.32000000000000023
330                      0.7166659600805364       0.33
340                      0.7374362838595077       0.3400000000000003
350                      0.7570621803673537       0.35
360                      0.7601249681547275       0.36000000000000026
370                      0.7536934279399486       0.36999999999999983
380                      0.7378296928776479       0.3800000000000001
390                      0.7118782517771259       0.38999999999999996
400                      0.6745987190204772       0.4000000000000001
410                      0.6274035185506238       0.4099999999999998
420                      0.5715402241108312       0.4200000000000002
430                      0.5111685675902858       0.43
440                      0.45092785583119166      0.44000000000000006
450                      0.39458233584637764      0.44999999999999984
460                      0.3442396427717248       0.45999999999999996
470                      0.300905528732014        0.46999999999999986
480                      0.2644238016401827       0.48000000000000026
490                      0.23375273067868566      0.49000000000000016
500                      0.20807390303232126      0.5
510                      0.18673591702997516      0.5100000000000002
520                      0.16896166275793742      0.5199999999999999
530                      0.1537873954430873       0.53
540                      0.14184133279975408      0.5399999999999999
550                      0.13187465486563457      0.5500000000000003
560                      0.12403865346662037      0.56
570                      0.11860228800989699      0.5700000000000001
580                      0.11515224670854668      0.5800000000000003
590                      0.11306379775143625      0.5900000000000004
600                      0.11201636278835742      0.6000000000000002
610                      0.11148629208401986      0.6099999999999999
620                      0.11126005516049851      0.62
630                      0.11135160448826288      0.6300000000000006
640                      0.11157729592649136      0.6399999999999998
650                      0.11171152482426654      0.6499999999999999
660                      0.10943613759285256      0.6599999999999998
670                      0.10920340089039217      0.67
680                      0.11031338148768648      0.68
690                      0.11144724160719247      0.6900000000000004
700                      0.11258386088532496      0.7000000000000002
710                      0.11373214144413894      0.7100000000000003
720                      0.11485464192796374      0.7199999999999999
730                      0.11597370558387177      0.7299999999999999
740                      0.11708577388782385      0.7400000000000001
750                      0.1181585988979857       0.7500000000000003
760                      0.11913765854897457      0.7600000000000005
770                      0.11983406711762265      0.7700000000000007
780                      0.12087514749488809      0.7800000000000001
790                      0.12197682586338936      0.7899999999999999
800                      0.12305909369600411      0.7999999999999994
810                      0.12415440775420557      0.8100000000000002
820                      0.12523141473770918      0.8200000000000005
830                      0.12623816470692814      0.8300000000000006
840                      0.12725226620666766      0.8400000000000001
850                      0.1283004671435362       0.85
860                      0.12939489857460312      0.8600000000000004
870                      0.13051369849908107      0.8699999999999994
880                      0.13163359132642213      0.8799999999999998
890                      0.13268266099634568      0.8900000000000005
900                      0.13370004090128737      0.9
910                      0.13477135274212526      0.9100000000000005
920                      0.13591533373811096      0.9200000000000002
930                      0.137059572753904        0.9300000000000002
940                      0.1381971641072778       0.9400000000000002
950                      0.13932860764395122      0.9500000000000007
960                      0.1404572592560561       0.96
970                      0.14156248739802332      0.9700000000000004
980                      0.14258752038127695      0.9800000000000004
990                      0.14364064958393352      0.9900000000000003
1000                     0.144693349885468        1.0000000000000004
1010                     0.1457850623573562       1.0099999999999996
1020                     0.1468411893031815       1.020000000000001
1030                     0.14782945418142407      1.0300000000000002
1040                     0.14884536212053937      1.0400000000000003
1050                     0.14984584556423466      1.0499999999999998
1060                     0.15085143616545735      1.0600000000000003
1070                     0.1518105362398656       1.0699999999999996
1080                     0.15273158266232456      1.080000000000001
1090                     0.1536716997340922       1.09
1100                     0.15466754718423104      1.100000000000001
1110                     0.15565428195125341      1.11
1120                     0.15668630732205371      1.12
1130                     0.1577156802483066       1.1300000000000003
1140                     0.15868463715306347      1.1400000000000003
1150                     0.15969447238402207      1.1500000000000001
1160                     0.16072305601351652      1.16
1170                     0.16174784204434797      1.1700000000000004
1180                     0.16278238795401043      1.1800000000000008
1190                     0.16383209815514224      1.1900000000000002
1200                     0.1648793058983584       1.2
1210                     0.16591183593204162      1.2099999999999995
1220                     0.16694333617184776      1.2200000000000004
1230                     0.16799614772863472      1.23
1240                     0.1690267167948556       1.2400000000000009
1250                     0.17004901111736548      1.2500000000000009
1260                     0.17108727581081756      1.2600000000000007
1270                     0.17214991661232773      1.2699999999999998
1280                     0.17320113343996882      1.2800000000000002
1290                     0.17425207008146326      1.2899999999999998
1300                     0.17530113412879228      1.2999999999999996
1310                     0.17633809620225024      1.3099999999999998
1320                     0.17731812906571265      1.3200000000000003
1330                     0.17833190557342687      1.3299999999999998
1340                     0.17936481210225583      1.3400000000000007
1350                     0.18040484300058218      1.3499999999999999
1360                     0.18119736682773155      1.36
1370                     0.18169362899533104      1.3699999999999999
1380                     0.18263444029897657      1.3799999999999997
1390                     0.18364914345130715      1.3900000000000001
1400                     0.18468252001719818      1.4000000000000004
1410                     0.1857264603233914       1.4100000000000001
1420                     0.18672370677030414      1.4200000000000002
1430                     0.18752567355997501      1.4300000000000002
1440                     0.18860130094502994      1.44
1450                     0.1896014474909809       1.4499999999999995
1460                     0.19061178866690726      1.4599999999999997
1470                     0.191552443669456        1.47
1480                     0.19245287616578882      1.4799999999999998
1490                     0.19345708993190047      1.4900000000000002
1500                     0.1944821225183002       1.5
1510                     0.19549249773704286      1.5100000000000007
1520                     0.19651221997418686      1.5199999999999998
1530                     0.19753104670605875      1.53
1540                     0.19853211031807977      1.54
1550                     0.19953337869883775      1.5500000000000005
1560                     0.20053321719452372      1.56
1570                     0.20153145347579152      1.57
1580                     0.20251887426512574      1.5800000000000007
1590                     0.20349991580271332      1.5900000000000005
1600                     0.2044734659278158       1.6
1610                     0.20544276179478976      1.6100000000000005
1620                     0.20638824691456392      1.6200000000000008
1630                     0.20728687195190876      1.6300000000000001
1640                     0.20811202285024863      1.6399999999999995
1650                     0.2088656405664658       1.650000000000001
1660                     0.20975419444398108      1.6600000000000004
1670                     0.21061538074274488      1.6700000000000008
1680                     0.211331378796042        1.6799999999999995
1690                     0.21193311091603928      1.6900000000000004
1700                     0.21285137294832657      1.7000000000000004
1710                     0.21372354469352442      1.7100000000000009
1720                     0.21458020584756093      1.7200000000000006
1730                     0.21540920016200804      1.7300000000000004
1740                     0.2161623261490056       1.7400000000000004
1750                     0.21700952404463902      1.7500000000000009
1760                     0.2178655698795152       1.7599999999999998
1770                     0.21872473138578336      1.770000000000001
1780                     0.21954047452330974      1.7800000000000005
1790                     0.22025098841594715      1.79
1800                     0.2201996400230936       1.8
1810                     0.22121839824128625      1.8100000000000005
1820                     0.22219526064373238      1.8199999999999998
1830                     0.22314599512652214      1.8300000000000007
1840                     0.2240820798267485       1.8399999999999996
1850                     0.2250192162596883       1.8499999999999994
1860                     0.22593835418165786      1.8599999999999997
1870                     0.22686596114831567      1.8699999999999994
1880                     0.22777337802755523      1.88
1890                     0.22867554222661104      1.890000000000001
1900                     0.22954525315397276      1.9
1910                     0.23033919650638646      1.9100000000000006
1920                     0.2311853897886848       1.9199999999999997
1930                     0.2319921807920328       1.9300000000000004
1940                     0.23282958159051823      1.9400000000000002
1950                     0.23369681702640355      1.9499999999999997
1960                     0.2345173754290763       1.9599999999999997
1970                     0.23529722026428057      1.97
1980                     0.2360751209670453       1.9800000000000002
1990                     0.2368569789452402       1.9900000000000007
2000                     0.23766094461701398      1.9999999999999996
2010                     0.23845840026866943      2.0100000000000002
2020                     0.2392534338869506       2.0199999999999996
2030                     0.23893695757887193      2.03
2040                     0.23967486540332136      2.0400000000000005
2050                     0.24040469854501706      2.0500000000000003
2060                     0.24083676090353298      2.0599999999999996
2070                     0.24110141949231262      2.0700000000000003
2080                     0.24182867972147482      2.0800000000000005
2090                     0.24266792931492417      2.090000000000001
2100                     0.24345552033597567      2.100000000000001
2110                     0.24417412077667633      2.1100000000000008
2120                     0.24478201138201577      2.1200000000000014
2130                     0.24527461744371903      2.1300000000000003
2140                     0.2459377757459314       2.1399999999999997
2150                     0.2465892777403763       2.15
2160                     0.2471814355610169       2.1600000000000006
2170                     0.24582414104886527      2.1699999999999986
2180                     0.24629147966006387      2.18
2190                     0.24667153206395007      2.1900000000000004
2200                     0.24728819153806503      2.2
2210                     0.2479044883815369       2.21
2220                     0.2485219696038448       2.2200000000000006
2230                     0.24913706886839493      2.2300000000000004
2240                     0.24973958165512083      2.24
2250                     0.2502886289417716       2.2500000000000018
2260                     0.25072809822309144      2.260000000000001
2270                     0.2508905419208124       2.2700000000000014
2280                     0.25152297450310235      2.2800000000000016
2290                     0.2514903755552966       2.29
2300                     0.2521809341110421       2.3
2310                     0.2529405965185996       2.310000000000001
2320                     0.24004693472772864      2.32
2330                     0.1448126339134197       2.329999999999999
2340                     0.09630350574287867      2.3400000000000007
2350                     0.07323960094326609      2.35
2360                     0.06120288741349973      2.3600000000000008
2370                     0.054494537375932045     2.3700000000000014
2380                     0.050684714919582985     2.380000000000001
2390                     0.04839710638299763      2.3900000000000006
2400                     0.04709906242755315      2.400000000000001
2410                     0.04629085713997865      2.4100000000000006
2420                     0.045707202146229066     2.420000000000001
2430                     0.04530355785329051      2.430000000000001
2440                     0.04506037798987136      2.440000000000001
2450                     0.044871328194019684     2.4500000000000006
2460                     0.04475347762615009      2.4600000000000004
2470                     0.04465683294995184      2.4700000000000006
2480                     0.04460394056707736      2.4800000000000004
2490                     0.04459713706766173      2.4900000000000007
2500                     0.044518187678755615     2.5
2510                     0.04442934138273164      2.51
2520                     0.04435990021042246      2.52
2530                     0.044293193819948395     2.53
2540                     0.04422873525106572      2.540000000000001
2550                     0.044162570456519196     2.5500000000000007
2560                     0.04409826582432402      2.5600000000000005
2570                     0.04403539465212416      2.5700000000000007
2580                     0.04397851259817003      2.58
2590                     0.04404915436116169      2.590000000000001
2600                     0.04395729877062917      2.600000000000001
2610                     0.04385759826151512      2.609999999999999
2620                     0.04375463572523123      2.62
2630                     0.04365318007655804      2.63
2640                     0.04357348255255098      2.640000000000001
2650                     0.04349394717982435      2.649999999999999
2660                     0.04340963689236967      2.6600000000000006
2670                     0.04333556367767791      2.6700000000000004
2680                     0.04324532945213615      2.6799999999999993
2690                     0.043141903903528594     2.6900000000000004
2700                     0.04269735066215072      2.699999999999999
2710                     0.04237690733115699      2.709999999999999
2720                     0.042229028422479636     2.7200000000000015
2730                     0.041987452024653205     2.7300000000000018
2740                     0.04191496819593896      2.740000000000001
2750                     0.04209372373495597      2.7500000000000004
2760                     0.041963069500681426     2.760000000000001
2770                     0.04186728460803907      2.7700000000000027
2780                     0.041716791037674984     2.78
2790                     0.04157026108268383      2.7899999999999996
2800                     0.04143251014092892      2.8000000000000007
2810                     0.041321918418296        2.81
2820                     0.041197637478483894     2.82
2830                     0.040929891854571666     2.8300000000000023
2840                     0.040780861780373365     2.840000000000001
2850                     0.04069374031694782      2.850000000000001
2860                     0.04066240765268322      2.8600000000000003
2870                     0.040542313419953985     2.870000000000002
2880                     0.04044082937578934      2.88
2890                     0.040335755955782565     2.8900000000000006
2900                     0.0402591547448099       2.9
2910                     0.0401665767069123       2.91
2920                     0.04006410906726262      2.92
2930                     0.03955050997196257      2.930000000000001
2940                     0.03917990787567781      2.9400000000000004
2950                     0.03896689034547353      2.949999999999999
2960                     0.0388604836391645       2.96
2970                     0.03861453477386115      2.9699999999999993
2980                     0.03849685714753136      2.979999999999999
2990                     0.03847593213647355      2.99
3000                     0.03843909566179985      3.0000000000000013


==> Data/NotchedHole/NotchHole_Pen_Lodi_l0.25.txt <==
% Model:              PFFM_Slack_NotchHole_l0.25.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 14 2021, 22:23
% Table:              Table 2 - Line Average 1
% Time (s)               solid.RFy*2*pi*5[mm]/1000 (kN)Displacement field, Y component (mm)
0                        0                        0
10                       0.022054931805435177     0.009999999999999893
20                       0.04410636149694353      0.02
30                       0.06615054480605502      0.029999999999999923
40                       0.088183719167854        0.04000000000000016
50                       0.1102020994401473       0.05000000000000016
60                       0.13220188279322984      0.06000000000000008
70                       0.1541791954087845       0.06999999999999997
80                       0.17613013153749316      0.08000000000000003
90                       0.19805071142811342      0.09000000000000004
100                      0.21993687260184203      0.10000000000000002
110                      0.2417844673599475       0.10999999999999989
120                      0.26358920459168866      0.11999999999999993
130                      0.28534665088756234      0.13000000000000014
140                      0.3070522130817194       0.13999999999999993
150                      0.32870103976317594      0.14999999999999988
160                      0.3502880236097575       0.15999999999999984
170                      0.37180767046655183      0.17000000000000023
180                      0.39325405767954036      0.18000000000000005
190                      0.4146206270442346       0.1900000000000003
200                      0.435900067176379        0.2000000000000001
210                      0.45708371022739464      0.21000000000000002
220                      0.47816150295431026      0.2200000000000001
230                      0.49912069377984175      0.22999999999999993
240                      0.5199444097769157       0.24000000000000002
250                      0.5406083808908447       0.24999999999999994
260                      0.5610736546831789       0.26
270                      0.5812645817069142       0.27
280                      0.6009801682811219       0.2800000000000003
290                      0.6191356007566059       0.2900000000000001
300                      0.6258912527240529       0.3000000000000003
310                      0.6191744914802683       0.31000000000000005
320                      0.5962324493954992       0.3200000000000001
330                      0.5540819178092324       0.3300000000000001
340                      0.49350205970446537      0.3400000000000001
350                      0.42095447502915206      0.35000000000000003
360                      0.3489933832935108       0.36000000000000015
370                      0.2879726656565554       0.37
380                      0.23962062149054045      0.38000000000000017
390                      0.20350784280362538      0.39
400                      0.17664352446704126      0.4
410                      0.1563872180920609       0.4100000000000001
420                      0.14080539532958294      0.4200000000000001
430                      0.12900259917374685      0.43000000000000005
440                      0.11935579770363326      0.44000000000000045
450                      0.11169427363908221      0.4500000000000001
460                      0.10560130760704987      0.45999999999999985
470                      0.10159263273778349      0.4700000000000001
480                      0.09812161654516778      0.4800000000000007
490                      0.09398221857066172      0.4900000000000004
500                      0.08261359067412209      0.5000000000000003
510                      0.08353441018321657      0.5100000000000001
520                      0.08455034020481247      0.52
530                      0.08555047017273737      0.5300000000000002
540                      0.08652775338714513      0.54
550                      0.08748783440791379      0.5500000000000004
560                      0.08845297723142746      0.5600000000000004
570                      0.08942891038291208      0.5700000000000004
580                      0.09040852908418824      0.5799999999999998
590                      0.09136774759256369      0.5900000000000003
600                      0.09230750646120266      0.6000000000000002
610                      0.09324905136949939      0.6100000000000004
620                      0.09416911210477935      0.6200000000000004
630                      0.09498060015258207      0.6300000000000003
640                      0.09562432701658748      0.6400000000000002
650                      0.09629932562767296      0.6500000000000002
660                      0.09677293322063887      0.6599999999999997
670                      0.09744394106642217      0.6699999999999999
680                      0.09830382033311325      0.6799999999999998
690                      0.09921206265619642      0.6900000000000002
700                      0.10016717497035775      0.7000000000000002
710                      0.10110098723513312      0.7100000000000003
720                      0.10204580765892483      0.7200000000000003
730                      0.10298771355723514      0.7300000000000001
740                      0.10389457750407954      0.7400000000000002
750                      0.1048205977178339       0.75
760                      0.10565225177416608      0.7600000000000003
770                      0.10638906067010473      0.7700000000000006
780                      0.10727527893320182      0.7800000000000005
790                      0.1081846288409424       0.7900000000000001
800                      0.10909977273653579      0.7999999999999998
810                      0.10998307714479569      0.8100000000000003
820                      0.11089435419749893      0.82
830                      0.11180250192206793      0.8300000000000006
840                      0.11268405155501966      0.8400000000000009
850                      0.11356206945557205      0.8500000000000002
860                      0.11439985780648786      0.8600000000000004
870                      0.11520638963717131      0.8700000000000001
880                      0.11602534094876997      0.8800000000000004
890                      0.11685497498580968      0.8900000000000001
900                      0.11769984818744386      0.9000000000000002
910                      0.11854535492501861      0.9100000000000006
920                      0.11939372857044418      0.9200000000000005
930                      0.12028368354140509      0.9300000000000006
940                      0.12120756724641317      0.9400000000000006
950                      0.12209978159625717      0.9500000000000004
960                      0.12299012261956582      0.9600000000000007
970                      0.12386577989405202      0.9700000000000001
980                      0.12470703101936577      0.9800000000000004
990                      0.12552346034765133      0.9900000000000005
1000                     0.12631018701195737      1.0000000000000007
1010                     0.126924144402561        1.0100000000000002
1020                     0.12764977750447365      1.020000000000001
1030                     0.12846452726570975      1.0300000000000005
1040                     0.1293356648906418       1.0400000000000005
1050                     0.13023901668134302      1.0499999999999998
1060                     0.131102125884161        1.0600000000000005
1070                     0.1319328725208478       1.0699999999999996
1080                     0.1328007648612079       1.0800000000000005
1090                     0.13367696291668585      1.09
1100                     0.13449610626389807      1.1000000000000008
1110                     0.1353173114055301       1.11
1120                     0.13616839692380592      1.12
1130                     0.13697382867303964      1.1300000000000003
1140                     0.13775101211209673      1.1400000000000003
1150                     0.13856922648799302      1.1500000000000001
1160                     0.13936943846901803      1.1600000000000004
1170                     0.14015615574583648      1.1700000000000004
1180                     0.14095903664819995      1.1800000000000013
1190                     0.14174745052402585      1.1899999999999995
1200                     0.14250717776041127      1.2000000000000006
1210                     0.14327204690527165      1.21
1220                     0.14400667359937225      1.22
1230                     0.14462463709437795      1.2300000000000006
1240                     0.14528174120204373      1.2400000000000004
1250                     0.14601849064822395      1.2500000000000007
1260                     0.1467884855804338       1.2600000000000011
1270                     0.14759075093241764      1.270000000000001
1280                     0.1483450768801738       1.2800000000000002
1290                     0.14900986796829077      1.2900000000000003
1300                     0.14972839009554495      1.3000000000000005
1310                     0.15039806418146434      1.3100000000000005
1320                     0.1517949548626677       1.3199999999999996
1330                     0.15079922310047436      1.3300000000000005
1340                     0.15139210273259082      1.3400000000000003
1350                     0.1520552052703449       1.3500000000000008
1360                     0.15272957488229918      1.36
1370                     0.15339547742096155      1.3700000000000006
1380                     0.15405178607432163      1.3800000000000003
1390                     0.15475574599515862      1.3900000000000001
1400                     0.15542251513990082      1.4000000000000006
1410                     0.15609787187178203      1.4100000000000001
1420                     0.15674973735230455      1.4200000000000006
1430                     0.157356940858495        1.4300000000000002
1440                     0.15797968601743656      1.4400000000000004
1450                     0.15853966374392964      1.4500000000000008
1460                     0.15916685147615683      1.46
1470                     0.15975359414460027      1.4700000000000004
1480                     0.16032195169404426      1.4800000000000009
1490                     0.16095164438835585      1.4900000000000009
1500                     0.161548436887558        1.500000000000001
1510                     0.16215530198001335      1.5100000000000007
1520                     0.16277092625993442      1.5200000000000007
1530                     0.16338070064244375      1.5300000000000011
1540                     0.16393348887798923      1.5399999999999998
1550                     0.16447439678160972      1.55
1560                     0.16469460630319888      1.56
1570                     0.11530311737271347      1.5700000000000007
1580                     0.06981996111050087      1.580000000000001
1590                     0.05073057764622873      1.5900000000000012
1600                     0.04220522957337321      1.6000000000000005
1610                     0.03814452306760755      1.6100000000000003
1620                     0.03601450797267187      1.620000000000001
1630                     0.034783015996157705     1.6300000000000008
1640                     0.034069101295643986     1.6400000000000003
1650                     0.033606663483391336     1.650000000000001
1660                     0.033229091118033655     1.6600000000000013
1670                     0.03294249718466557      1.670000000000001
1680                     0.032691213550990354     1.6800000000000015
1690                     0.03247615285214267      1.690000000000001
1700                     0.03228630299098774      1.7000000000000008
1710                     0.032096588770702074     1.7100000000000004
1720                     0.03192107554230926      1.7200000000000006
1730                     0.03174313331905784      1.7300000000000004
1740                     0.031579378099277945     1.7400000000000007
1750                     0.03142626172863303      1.7500000000000002
1760                     0.03126030183231472      1.7600000000000013
1770                     0.03109287961821767      1.770000000000001
1780                     0.030931269240766657     1.7800000000000002
1790                     0.03077159984917395      1.790000000000001
1800                     0.030613099727476528     1.8000000000000003
1810                     0.03046072841755925      1.8100000000000007
1820                     0.030310592946922916     1.8200000000000007
1830                     0.03015598363948234      1.8300000000000014
1840                     0.030006481854670922     1.8400000000000007
1850                     0.029851025444466092     1.8500000000000008
1860                     0.029700299107819433     1.86
1870                     0.02955231273824529      1.8700000000000008
1880                     0.029409835252775577     1.8800000000000008
1890                     0.029246523809566626     1.8900000000000017
1900                     0.02912314171315136      1.9000000000000006
1910                     0.028973888095979828     1.9100000000000008
1920                     0.028830702431469134     1.9200000000000004
1930                     0.028673894880182738     1.9300000000000013
1940                     0.028515767431175        1.9400000000000002
1950                     0.02835654371521164      1.9500000000000004
1960                     0.028189648691508327     1.9600000000000004
1970                     0.028023229987689448     1.9700000000000004
1980                     0.027863990220145685     1.9800000000000006
1990                     0.02767917146496628      1.9900000000000002
2000                     0.027525688086029804     2.0000000000000004


==> Data/NotchedHole/NotchedHole_Lodi_Paneda.txt <==
VarName1,VarName2
0,-1.498127340824e+15
4.50538687561215e+16,99625468164794
9.40254652301665e+15,199250936329588
1.42997061704212e+16,3.0187265917603e+16
1.82174338883448e+16,3.8501872659176e+16
2.15475024485798e+16,4.47191011235955e+15
2.35063663075416e+16,4.95880149812734e+16
2.54652301665034e+16,5.25842696629214e+15
2.64446620959843e+16,5.46816479400749e+15
2.80117531831538e+15,5.67790262172285e+15
2.80117531831538e+15,5.32584269662921e+15
2.80117531831538e+15,4.49438202247191e+16
2.78158667972576e+15,3.62546816479401e+15
2.80117531831538e+15,2.91385767790262e+15
2.80117531831538e+15,250187265917603
2.820763956905e+16,2.25468164794008e+15
2.80117531831538e+15,1.95505617977528e+16
287952987267385,1.82771535580524e+15
2.99706170421156e+15,1.74531835205992e+16
3.11459353574927e+16,1.69288389513109e+15
3.19294809010774e+16,1.65543071161049e+16
3.21253672869736e+16,1.52808988764045e+16
3.33006856023506e+15,1.46067415730337e+16
3.50636630754163e+16,1.45318352059925e+15
3.52595494613124e+15,1.36329588014981e+15
3.66307541625857e+16,1.28089887640449e+16
3.72184133202742e+15,1.23595505617978e+15
3.74142997061704e+16,1.16104868913858e+16
3.78060724779628e+15,1.1310861423221e+16
3.81978452497551e+15,8.68913857677902e+15
3.81978452497551e+15,6.29213483146067e+15
3.81978452497551e+15,4.19475655430711e+15
3.83937316356513e+16,3.44569288389512e+15
6.66013712047013e+15,5.39325842696629e+15
8.67776689520079e+15,7.11610486891385e+15
1.0460333006856e+16,8.53932584269662e+15
1.20274240940255e+16,9.73782771535581e+15
1.35945151811949e+16,1.06367041198502e+16
1.46327130264447e+16,1.11610486891386e+16
1.50832517140059e+16,1.15355805243446e+16
1.58276199804114e+15,1.17602996254682e+16
1.58276199804114e+15,8.98876404494381e+15
1.5847208619001e+15,5.99250936329588e+15
1.5847208619001e+15,3.67041198501873e+15
158667972575906,1.79775280898876e+16
158667972575906,6.74157303370782e+15
1.6767874632713e+15,524344569288393
1.80215475024486e+16,3.74531835205993e+16
1.91185112634672e+15,3.74531835205993e+16
1.99412340842311e+16,2.24719101123594e+16


==> Data/NotchedHole/NotchedHole_Paneda.txt <==
-0.001960805913261865	-0.000004406305423088064
0.07807973209663022	0.16413047070357684
0.13215978732232492	0.2802961037244297
0.17809552135772955	0.3657409753357055
0.2041147548809013	0.4197027946992147
0.2321462012139372	0.4789103206688773
0.26604537760201524	0.5366263122528339
0.2800941480592061	0.5696008988863064
0.2836412239247697	0.5314026371737958
0.2847207687534195	0.4415162096960752
0.2797122682558742	0.33064915894645247
0.28082853229638277	0.24450809107833316
0.282495584514774	0.21454741735423394
0.2803071194879873	0.19132398462199413
0.29199851654384085	0.18384648431906064
0.29779280817516535	0.17486423071415197
0.30755277468724423	0.17038081494618806
0.31732742888406645	0.16739554302206466
0.32512658948288337	0.16290992410138921
0.3269111431792228	0.14493440112801426
0.34845063285561645	0.14196234812016
0.3502939372909301	0.12997940052214724
0.3639828594719043	0.12624946298152667
0.3717159254893753	0.11502219676356878
0.38149792352856954	0.11278599676136547
0.38268762599279565	0.03413564811244896
0.8143733682900232	0.06608136242963691
1.128352005052564	0.09190231220877076
1.3794820387975195	0.107165754194252
1.4932748763480541	0.11403518434880311
1.581569893183813	0.12012690159618411
1.5941866143785093	0.007032463455204363
1.7686909968164444	0.006479472124610419
1.9981052886680843	0.006737240991859461


==> Data/NotchedHole/notched_hole_lodi.txt <==
% Model:              mpf_type2_notch_hole_plate.mph
% Version:            COMSOL 5.6.0.280
% Date:               Mar 1 2021, 20:28
% Table:              Table 1 - Line Integration 1
% Time (s)                                        Reaction force, y component (kN)
0                                                 0
10                                                0.021210489194046046
20                                                0.042418330849071616
30                                                0.06361843113491204
40                                                0.08480637664065749
50                                                0.10598217118385855
60                                                0.12714413860371745
70                                                0.14828480973611635
80                                                0.16939711255416232
90                                                0.19048088034201266
100                                               0.21153782523804945
110                                               0.23256246564843294
120                                               0.25354433424061557
130                                               0.27447862581768434
140                                               0.295367916628784
150                                               0.316211517586772
160                                               0.3369993584109974
170                                               0.3577204947476796
180                                               0.3783727624834178
190                                               0.3989578969066555
200                                               0.4194694891060477
210                                               0.4398926021292542
220                                               0.4602152607666248
230                                               0.4804329532232945
240                                               0.5005378975175768
250                                               0.5205078071296998
260                                               0.5403071896096832
270                                               0.5598888163727809
280                                               0.5791654753953148
290                                               0.5978951786509464
300                                               0.6151021490355153
310                                               0.6277677295511679
320                                               0.6366593118497643
330                                               0.6417521480562961
340                                               0.64453254747586
350                                               0.6457940548357833
360                                               0.6443382949523266
370                                               0.6394591312292913
380                                               0.6308795369202516
390                                               0.6189415096712592
400                                               0.6034293172761656
410                                               0.5847597264170832
420                                               0.5631299227292726
430                                               0.538542954165987
440                                               0.5116730710267811
450                                               0.4833549597204405
460                                               0.45399599104559846
470                                               0.42467998064948365
480                                               0.39531431092976255
490                                               0.3657188675854126
500                                               0.338540050075393
510                                               0.3122560736468182
520                                               0.28739615177547645
530                                               0.26351195014682977
540                                               0.24048285201087174
550                                               0.2184337940198434
560                                               0.1973763399729892
570                                               0.17706250827206313
580                                               0.15620187858670007
590                                               0.13430899715063038
600                                               0.11079582891600692
610                                               0.07844263428830302
620                                               0.03639380367611231
630                                               0.02816661293050735
640                                               0.053733535497007504
650                                               0.08142601587890591
660                                               0.09282118325319283
670                                               0.08630607606742612
680                                               0.07401383312350895
690                                               0.06579504192030032
700                                               0.06526961479929914
710                                               0.0750330715121204
720                                               0.08386566007117066
730                                               0.08574012189922876
740                                               0.08241168986298798
750                                               0.07853548421180644
760                                               0.07791857315539537
770                                               0.08123253157105823
780                                               0.08473083648952734
790                                               0.08663170775618928
800                                               0.08728420583319424
810                                               0.08624425410788931
820                                               0.08662457804674889
830                                               0.08861669549749221
840                                               0.09052454676667311
850                                               0.09108780539875795
860                                               0.09122854632359946
870                                               0.09193211500999278
880                                               0.09326556906516084
890                                               0.09470139598760005
900                                               0.09600516188374005
910                                               0.09720507939761545
920                                               0.09815659066338375
930                                               0.09828599387619638
940                                               0.09845932037918523
950                                               0.09942106457214378
960                                               0.10067951393885918
970                                               0.1016668891897244
980                                               0.10225796582510678
990                                               0.1029408506653936
1000                                              0.10354479963399858
1010                                              0.10425285944705623
1020                                              0.10574244739224378
1030                                              0.10685536644616037
1040                                              0.10722141796317515
1050                                              0.10738466161566755
1060                                              0.1081487490388477
1070                                              0.1094529140870006
1080                                              0.11048811545702071
1090                                              0.11112651159958532
1100                                              0.11184912327897187
1110                                              0.11277259209817063
1120                                              0.11405840520872251
1130                                              0.11550392837394619
1140                                              0.11660938952332625
1150                                              0.11739439576243624
1160                                              0.11777575087648708
1170                                              0.11830843242495764
1180                                              0.1193372505224086
1190                                              0.12035916924068371
1200                                              0.12112807393811399
1210                                              0.12173110059024081
1220                                              0.1225336248130976
1230                                              0.12346175068833269
1240                                              0.12429343630055081
1250                                              0.12519757652818825
1260                                              0.12616271453795644
1270                                              0.1269336946416228
1280                                              0.12751083587323847
1290                                              0.12805383596114386
1300                                              0.12860266435132767
1310                                              0.12929468249220444
1320                                              0.13020348656220745
1330                                              0.13122648530156256
1340                                              0.132016790228216
1350                                              0.13261214919855505
1360                                              0.13334554082197844
1370                                              0.1341820601701722
1380                                              0.13502514938403468
1390                                              0.13589184734244392
1400                                              0.13664417738754092
1410                                              0.13733023861136892
1420                                              0.13809996903645683
1430                                              0.13887538496727034
1440                                              0.13957576498278104
1450                                              0.14031423967673762
1460                                              0.14087953686734955
1470                                              0.14147658230138535
1480                                              0.14226513893583667
1490                                              0.143084522409437
1500                                              0.14376915596240478
1510                                              0.14426385099655503
1520                                              0.14475961150048897
1530                                              0.1453860050168733
1540                                              0.14618497011799914
1550                                              0.1470030515206086
1560                                              0.14763039943652362
1570                                              0.14809499053351213
1580                                              0.14871879369237015
1590                                              0.14938400877213948
1600                                              0.15002670215429442
1610                                              0.1505693477010646
1620                                              0.1510671079372674
1630                                              0.15151312720469653
1640                                              0.15202634047718835
1650                                              0.15236864566296418
1660                                              0.15043253121185993
1670                                              0.13898485184097092
1680                                              0.12053829523457464
1690                                              0.10257700469114907
1700                                              0.08950028707318765
1710                                              0.07965036150476591
1720                                              0.07163066087398945
1730                                              0.06378163503761866
1740                                              0.05621775850761283
1750                                              0.050417122559602
1760                                              0.045722487574461734
1770                                              0.04262603900494805
1780                                              0.04020913903687491
1790                                              0.03694253192210243
1800                                              0.03322212080031646
1810                                              0.03127204957763996
1820                                              0.02959118628875532
1830                                              0.028179524693542426
1840                                              0.027472035444978764
1850                                              0.02662074288746296
1860                                              0.02639867547763498
1870                                              0.026579881097450006
1880                                              0.02623345401504381
1890                                              0.02635049926198533
1900                                              0.027100798915028444
1910                                              0.02700780089377852
1920                                              0.02653831572342379
1930                                              0.026503011201707376
1940                                              0.026786305216054237
1950                                              0.027114069273042055
1960                                              0.027256569314439157
1970                                              0.027110940909049405
1980                                              0.02742667707914223
1990                                              0.02747611304362527
2000                                              0.02705721420911922
2010                                              0.026942377215203355
2020                                              0.027051581508317227
2030                                              0.027056923009107427
2040                                              0.02704388834298291
2050                                              0.027030742397188955
2060                                              0.027051390718853884
2070                                              0.027109739046048513
2080                                              0.026983944401372296
2090                                              0.0265133256044024
2100                                              0.026024533271720187
2110                                              0.025742324364653887
2120                                              0.02570012858614828
2130                                              0.025429197160857224
2140                                              0.02537527779636612
2150                                              0.02563588945356652
2160                                              0.0258261532542774
2170                                              0.02567799800501657
2180                                              0.025562477970783978
2190                                              0.025604345829493717
2200                                              0.025782002287375875
2210                                              0.025680586015387644
2220                                              0.02518445680262437
2230                                              0.024905600397511076
2240                                              0.024998695761414315
2250                                              0.02504339101000083
2260                                              0.024812055253250094
2270                                              0.024545432158898123
2280                                              0.0245757289960058
2290                                              0.024705923694343497
2300                                              0.024774000732720666
2310                                              0.02470939336329455
2320                                              0.02440234669625794
2330                                              0.024204261453649237
2340                                              0.02450169967158866
2350                                              0.024657466905084333
2360                                              0.024462423262146083
2370                                              0.024140092386930375
2380                                              0.024078721343291132
2390                                              0.02423664962479773
2400                                              0.02426653801286069
2410                                              0.02423840817707777
2420                                              0.024241387525649066
2430                                              0.024089615051010704
2440                                              0.023920111648080205
2450                                              0.023883593109110524
2460                                              0.02397313693999491
2470                                              0.02393662676767093
2480                                              0.023814333152062425
2490                                              0.023727941897153538
2500                                              0.023466274957132598


==> Data/RotsTPB/MM_RotsTPB_Lodi.txt <==
% Model:              RotsThreePointBending_MM.mph
% Version:            COMSOL 5.6.0.280
% Date:               Oct 12 2021, 18:20
% Table:              Table 1 - Point Evaluation 1
% Time (s)               -solid.RFy/10 (kN), Point: 7-v2 (mm), Point: 7
0                        0                        0
1                        0.02505362478443776      0.001
10                       0.25051306177942473      0.009999999999999993
20                       0.4974940566929006       0.019999999999999997
30                       0.7290485845160091       0.029999999999999995
40                       0.9346665207798622       0.03999999999999997
50                       1.1102561539740512       0.049999999999999996
60                       1.2546996361978526       0.06
70                       1.366822270908393        0.06999999999999997
80                       1.4430346834462047       0.07999999999999995
90                       1.4845016668800717       0.08999999999999996
100                      1.503724999540351        0.09999999999999995
110                      1.504616184443216        0.10999999999999997
120                      1.489404714565085        0.12
130                      1.4615125361627512       0.12999999999999995
140                      1.4243950359956827       0.13999999999999999
150                      1.3810309162145802       0.15
160                      1.3338009669609943       0.15999999999999992
170                      1.284513922896686        0.16999999999999998
180                      1.2344841716276558       0.18000000000000002
190                      1.184647648501343        0.18999999999999997
200                      1.1356563905781907       0.19999999999999996
210                      1.0879499026409891       0.20999999999999996
220                      1.0418125922365775       0.21999999999999992
230                      0.9973907411287365       0.23
240                      0.9548033058657884       0.23999999999999996
250                      0.9140688854509534       0.24999999999999983
260                      0.8752042286872702       0.25999999999999995
270                      0.8381682559793575       0.26999999999999985
280                      0.8029155314297295       0.28
290                      0.7694009847889386       0.2899999999999999
300                      0.7375348761547672       0.30000000000000004
310                      0.7072537000884677       0.3099999999999999
320                      0.678484338354841        0.3200000000000001
330                      0.651167443820864        0.3299999999999999
340                      0.6251963500186997       0.33999999999999997
350                      0.6005420824743021       0.3499999999999998
360                      0.5770643767187896       0.36
370                      0.5548041668753798       0.36999999999999983
380                      0.5336062289546066       0.3800000000000001
390                      0.5134402257752129       0.39000000000000007
400                      0.4941556684255491       0.4
410                      0.4744860800241137       0.4099999999999999
420                      0.4552190379378408       0.42000000000000004
430                      0.43763199262991115      0.4299999999999998
440                      0.42101944373043265      0.44
450                      0.4052096472765278       0.4499999999999998
460                      0.3901015014927142       0.46000000000000024
470                      0.37574799413042725      0.47
480                      0.3620423819131973       0.48000000000000015
490                      0.348966284187716        0.49
500                      0.33645165793167675      0.4999999999999999
510                      0.3244627071228485       0.5099999999999999
520                      0.31312447338345184      0.5199999999999999
530                      0.30229158321456207      0.5300000000000001
540                      0.2919624292493809       0.5399999999999999
550                      0.2821390119816034       0.55
560                      0.2727523143718671       0.5599999999999997
570                      0.2637977208783707       0.57
580                      0.2552670289455922       0.5799999999999998
590                      0.2471352644950587       0.5900000000000001
600                      0.23936585630205928      0.6
610                      0.23194058783137067      0.6099999999999999
620                      0.22484785247308905      0.6199999999999996
630                      0.21805683641017018      0.6299999999999998
640                      0.21154616633923706      0.6399999999999997
650                      0.20531222207655328      0.6500000000000001
660                      0.19934021866768786      0.6599999999999997
670                      0.19362666020564884      0.67
680                      0.1881551752246925       0.6799999999999996
690                      0.18291331617158993      0.69
700                      0.17788549690553848      0.6999999999999998
710                      0.17306135134838668      0.7099999999999999
720                      0.16842086659161662      0.7199999999999998
730                      0.16396648318691198      0.7299999999999999
740                      0.15966912674964412      0.7399999999999999
750                      0.15554128180986912      0.7499999999999999
760                      0.15157970769924867      0.7600000000000001
770                      0.1478081912051035       0.7699999999999999
780                      0.1439591473305455       0.7799999999999999
790                      0.14052328513383916      0.7899999999999996
800                      0.1371021261921246       0.7999999999999997
810                      0.13381311499724147      0.8099999999999999
820                      0.1306160065550995       0.8199999999999996
830                      0.12754742857102724      0.8299999999999998
840                      0.12458056036166101      0.8400000000000004
850                      0.12173606896446791      0.8500000000000001
860                      0.11902568367882724      0.8600000000000001
870                      0.11605039774394141      0.8699999999999998
880                      0.11364358825071222      0.8799999999999999
890                      0.11160901845289938      0.8899999999999998
900                      0.1087546497393456       0.8999999999999997
910                      0.10644448706091841      0.9099999999999994
920                      0.10416027685064064      0.92
930                      0.1019778502778882       0.9299999999999995
940                      0.09986572634699177      0.94
950                      0.09774384298328796      0.9499999999999998
960                      0.09581513018348899      0.9600000000000002
970                      0.09345495581172719      0.9699999999999994
980                      0.09184618606946066      0.9799999999999998
990                      0.08928410301549242      0.9899999999999998
1000                     0.0882688486504272       0.9999999999999998


==> Data/RotsTPB/Pen_RotsTPB_Lodi.txt <==
% Model:              RotsThreePointBending.mph
% Version:            COMSOL 5.6.0.280
% Date:               Aug 24 2021, 08:53
% Table:              Table 1 - Point Evaluation 1
% Time (s)               -solid.RFy/10 (kN), Point: 7-v2 (mm), Point: 7
0                        0                        0
0.25                     0.006263406196109956     2.5E-4
10                       0.2504949331413888       0.01
20                       0.49749406209289104      0.019999999999999997
30                       0.7290485845172614       0.02999999999999999
40                       0.9346665224050933       0.03999999999999997
50                       1.110256157220466        0.05
60                       1.2546996422517065       0.06000000000000003
70                       1.3668222851814735       0.06999999999999997
80                       1.443034721166689        0.07999999999999992
90                       1.484501731079905        0.08999999999999994
100                      1.5037283209525252       0.09999999999999995
110                      1.5046187677037677       0.10999999999999997
120                      1.4894066131340185       0.11999999999999998
130                      1.4615108926243292       0.12999999999999995
140                      1.424390055440492        0.13999999999999999
150                      1.3810269342539527       0.15
160                      1.3337978080817325       0.15999999999999995
170                      1.2845169336314226       0.16999999999999993
180                      1.2344895873002555       0.18000000000000002
190                      1.1846536951381719       0.18999999999999997
200                      1.1356672068854963       0.19999999999999996
210                      1.08795847591057         0.20999999999999996
220                      1.0418141864518977       0.21999999999999992
230                      0.9973939412533608       0.23
240                      0.954805716327826        0.23999999999999996
250                      0.9140705683229648       0.24999999999999983
260                      0.8752056176692199       0.25999999999999995
270                      0.8381695850416214       0.26999999999999985
280                      0.8029211189896245       0.28
290                      0.7694082499643741       0.2899999999999999
300                      0.7375447986904772       0.30000000000000004
310                      0.7072704312542613       0.3099999999999999
320                      0.6784891599277313       0.3200000000000001
330                      0.6511774108557018       0.32999999999999996
340                      0.6251914838330795       0.34
350                      0.6005375242496175       0.3499999999999998
360                      0.5770675660425448       0.36
370                      0.5548026401308632       0.3699999999999999
380                      0.5336094020018062       0.3800000000000001
390                      0.513434897849385        0.39000000000000007
400                      0.4941009670526269       0.4
410                      0.4742794160543153       0.40999999999999986
420                      0.4551443419407079       0.42
430                      0.43760139415966814      0.4299999999999998
440                      0.4210061192452353       0.44
450                      0.40520466175559117      0.44999999999999996
460                      0.39009864464671473      0.46000000000000024
470                      0.3757434310034497       0.4700000000000002
480                      0.36204382178884         0.4800000000000001
490                      0.3489651438063613       0.49
500                      0.33645047227844344      0.4999999999999999
510                      0.3244607798890887       0.5100000000000001
520                      0.31312358446860517      0.5199999999999999
530                      0.30229091340508235      0.5300000000000001
540                      0.29196226848069873      0.5399999999999999
550                      0.2821386123741998       0.55
560                      0.2727523677465626       0.5599999999999997
570                      0.26379743391061256      0.57
580                      0.2552670508729993       0.5800000000000001
590                      0.24713507112739777      0.5900000000000001
600                      0.2393658282235437       0.6
610                      0.2319407407940532       0.6099999999999999
620                      0.22484769681460987      0.6199999999999996
630                      0.21805751176067759      0.6299999999999998
640                      0.2115473001651487       0.6399999999999996
650                      0.2053121485135916       0.6500000000000001
660                      0.19934120281864898      0.6599999999999997
670                      0.19362632869436083      0.67
680                      0.18815445471249806      0.6799999999999997
690                      0.18291395276853725      0.69
700                      0.1778861718691431       0.6999999999999998
710                      0.17306247116682577      0.7099999999999997
720                      0.16842154816988436      0.7199999999999996
730                      0.1639609553611371       0.7299999999999999
740                      0.15967216444835777      0.7399999999999999
750                      0.15554658197226223      0.7499999999999999
760                      0.15158151783663396      0.7600000000000001
770                      0.14776074566015518      0.7699999999999999
780                      0.14407392273744649      0.7799999999999999
790                      0.1405223880283387       0.7899999999999996
800                      0.13709660040271737      0.7999999999999997
810                      0.1337913556306625       0.8099999999999999
820                      0.13060570403450378      0.8199999999999996
830                      0.12753530442640604      0.8299999999999998
840                      0.1245770366347113       0.8400000000000001
850                      0.12171637903204303      0.85
860                      0.11895511640514958      0.8600000000000001
870                      0.1162889206042778       0.8699999999999998
880                      0.11370967455464409      0.8799999999999999
890                      0.11121391069524895      0.8899999999999998
900                      0.10879475521167264      0.8999999999999997
910                      0.10645908540523086      0.9099999999999998
920                      0.10419557696092571      0.9199999999999998
930                      0.1020001478546829       0.9299999999999995
940                      0.09987300925125615      0.9399999999999997
950                      0.09781358835919658      0.9500000000000001
960                      0.09581589876159378      0.9600000000000003
970                      0.09388008387046187      0.9699999999999994
980                      0.09200370980747927      0.9799999999999998
990                      0.09018394019726494      0.9900000000000004
1000                     0.08841983024015124      1


==> Data/RotsTPB/RotsTPBLowerLodi.txt <==
-0.0000013605386644799378, 0.005485691895134703
0.014654361954985207, 0.37161480973547034
0.024429832259188045, 0.605613854637328
0.033225714724973904, 0.8203395088183312
0.04401614687286989, 1.0020857057726296
0.05681201301219177, 1.1288443720637873
0.07161059206561057, 1.206117526050914
0.0884064418784685, 1.2449092044522265
0.10720092298942996, 1.242468398088171
0.12503078218728358, 1.1904931000281629
0.1399069119445771, 1.1109587307806907
0.15478440224053502, 1.0286733523536638
0.17164419737062298, 0.9381675993159211
0.19246316001431285, 0.842225133774964
0.20932431568306514, 0.7489683715576672
0.23608339013582247, 0.6421198280823344
0.2549118847133957, 0.5709037922294193
0.2866137961341654, 0.4696388994330636
0.31632387895015396, 0.39585144550430384
0.35888969160670087, 0.3277782539663101
0.4014446199539321, 0.28171313586475133
0.4440022693784923, 0.2301459994040842
0.49249186738013306, 0.18417884008636687
0.5449379118180468, 0.13827698662454435
0.6161729952122643, 0.10093836351688346
0.6913509196561103, 0.09117513806066091
0.7566350069319444, 0.08675066632381068
0.8189585620738963, 0.06852216929726795
0.8822685077475874, 0.055812017093807675
0.9297472255215284, 0.05384467818498706
0.998994561926958, 0.03573046640625943

==> Data/RotsTPB/RotsTPBUpperLodi.txt <==
0.000989111609068255, 0.0027510091795539537
0.010737371139981744, 0.2917702376724991
0.020503317673533278, 0.5450263468312373
0.03421074471804872, 0.828608862820968
0.041025682888369164, 1.048803882433133
0.048839256438409084, 1.2497581642523907
0.054722225623568876, 1.3543944718592984
0.06161471449776393, 1.4177819682368642
0.06751673122422627, 1.4839041473300107
0.07936022029842055, 1.5363692393092272
0.0951655979635457, 1.5778956004261206
0.11199274016568639, 1.5534140676976826
0.12092467649791905, 1.4930388039232492
0.12888654876238598, 1.394133085171081
0.13585522780179127, 1.3034640674936018
0.1428225463025321, 1.2155460589956775
0.16166192518942096, 1.1223219497063277
0.1745639133445714, 1.0345018999922448
0.1904305152495976, 0.9522328480291917
0.209268533597822, 0.8617597479193961
0.2310779683892446, 0.7630825996628585
0.25684521015560474, 0.6617197480826609
0.2855675419011895, 0.5851649585103733
0.3202272643785127, 0.5032061093628188
0.3608148538169232, 0.4351002648968778
0.39842286358014856, 0.3917045236550052
0.4449369594409819, 0.34020269305023243
0.4884782783199524, 0.29965591977175565
0.5369665157829289, 0.25643976963359294
0.5983104830864635, 0.21893788188619623
0.6537156991195955, 0.18959106289362038
0.7091154729980693, 0.17124828061926256
0.767479860626419, 0.15845649609593426
0.8228741923502353, 0.15111775053979337
0.8743134381764426, 0.14096268994820393
0.9257526840026504, 0.13080762935661494
0.9979659946966204, 0.11549340614936221

==> Data/SensitivityStudy/NotchShear_Lodi_eta1e+0.txt <==
% Model:              PFFM_Slack_NotchShear_eta1.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 16 2021, 18:02
% Table:              Table 1 - Line Average 1
% Time (s)               solid.RFx*1[mm]/1000 (kN)Displacement field, X component (mm)
0                        0                        0
10                       0.06184776282281634      9.99999999999997E-4
20                       0.12357725883393586      0.001999999999999994
30                       0.18506181667616822      0.0029999999999999593
40                       0.246168784350546        0.003999999999999988
50                       0.30675432864504737      0.004999999999999971
60                       0.36665406514922794      0.005999999999999919
70                       0.42566303747465634      0.006999999999999939
80                       0.48348232818973835      0.007999999999999976
90                       0.5395137728568355       0.008999999999999975
100                      0.5443192685030848       0.009099999999999919
110                      0.5496262968617309       0.009199999999999889
120                      0.5548466343059401       0.009299999999999961
130                      0.5599394064846724       0.009399999999999926
140                      0.5648188130540894       0.009499999999999977
150                      0.5692405200843792       0.009599999999999902
160                      0.5720557679406305       0.009699999999999978
170                      0.5674702589558529       0.009799999999999913
180                      0.5632670459957886       0.009899999999999876
190                      0.5621229617851696       0.009999999999999943
200                      0.5619722071736816       0.0100999999999999
210                      0.5619478521788046       0.010199999999999983
220                      0.5620234789343695       0.010299999999999905
230                      0.5613976803343887       0.010399999999999977
240                      0.5605965247540262       0.010499999999999909
250                      0.5592459184660034       0.010599999999999863
260                      0.5574259718620691       0.010699999999999937
270                      0.555020934684535        0.010799999999999877
280                      0.5524347774520377       0.010899999999999986
290                      0.5491749485305285       0.01099999999999991
300                      0.5453356761849885       0.011099999999999976
310                      0.5414660767928668       0.011199999999999904
320                      0.5369567725608585       0.01129999999999985
330                      0.5317799222597807       0.011399999999999922
340                      0.5266541464894325       0.011499999999999858
350                      0.520607439379098        0.011599999999999989
360                      0.5147136394321453       0.011699999999999974
370                      0.5082132608982408       0.011799999999999975
380                      0.5015173277620338       0.011899999999999897
390                      0.4948112730806525       0.011999999999999837
400                      0.48784570060243176      0.01209999999999991
410                      0.4806059559480301       0.012199999999999845
420                      0.4740100599400353       0.012299999999999995
430                      0.4669616423676765       0.012399999999999972
440                      0.4591184065666818       0.012499999999999973
450                      0.4519040187090284       0.01259999999999989
460                      0.44481499194004154      0.012699999999999826
470                      0.43759577154023294      0.012799999999999898
480                      0.4303085122782711       0.012899999999999828
490                      0.4230348625507721       0.012999999999999992
500                      0.4158946422741251       0.013099999999999964
510                      0.40904480044816716      0.013199999999999977
520                      0.40261843271769365      0.013299999999999885
530                      0.3967266331747151       0.013399999999999815
540                      0.3914355552332006       0.013499999999999889
550                      0.38669967432137375      0.013599999999999817
560                      0.3823640318697678       0.013699999999999993
570                      0.3780136805185107       0.013799999999999958
580                      0.37245913733959374      0.013899999999999973
590                      0.3581952342346703       0.013999999999999877
600                      0.337499732269975        0.014099999999999805
610                      0.3373041112865082       0.014199999999999874
620                      0.3384159498960766       0.014299999999999804
630                      0.339591852758855        0.014399999999999994
640                      0.34075902861496565      0.014499999999999897
650                      0.34187797054715746      0.01459999999999997


==> Data/SensitivityStudy/NotchShear_Lodi_eta1e+3.txt <==
% Model:              PFFM_Slack_NotchShear_eta1.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 16 2021, 18:03
% Table:              Table 1 - Line Average 1
% Time (s)               solid.RFx*1[mm]/1000 (kN)Displacement field, X component (mm)
0                        0                        0
10                       0.06184776282281634      9.99999999999997E-4
20                       0.12357725883393586      0.001999999999999994
30                       0.18506181667616822      0.0029999999999999593
40                       0.246168784350546        0.003999999999999988
50                       0.30675432864504737      0.004999999999999971
60                       0.36665406514922794      0.005999999999999919
70                       0.42566303747465634      0.006999999999999939
80                       0.48348232818973835      0.007999999999999976
90                       0.5395137728568355       0.008999999999999975
100                      0.5443192685030848       0.009099999999999919
110                      0.5496262968617309       0.009199999999999889
120                      0.5548466343059401       0.009299999999999961
130                      0.5599394064846724       0.009399999999999926
140                      0.5648188130540894       0.009499999999999977
150                      0.5692405200843792       0.009599999999999902
160                      0.5720557679406305       0.009699999999999978
170                      0.5674702589558529       0.009799999999999913
180                      0.5632670459957886       0.009899999999999876
190                      0.5621229617851696       0.009999999999999943
200                      0.5619722071736816       0.0100999999999999
210                      0.5619478521788046       0.010199999999999983
220                      0.5620234789343695       0.010299999999999905
230                      0.5613976803343887       0.010399999999999977
240                      0.5605965247540262       0.010499999999999909
250                      0.5592459184660034       0.010599999999999863
260                      0.5574259718620691       0.010699999999999937
270                      0.555020934684535        0.010799999999999877
280                      0.5524347774520377       0.010899999999999986
290                      0.5491749485305285       0.01099999999999991
300                      0.5453356761849885       0.011099999999999976
310                      0.5414660767928668       0.011199999999999904
320                      0.5369567725608585       0.01129999999999985
330                      0.5317799222597807       0.011399999999999922
340                      0.5266541464894325       0.011499999999999858
350                      0.520607439379098        0.011599999999999989
360                      0.5147136394321453       0.011699999999999974
370                      0.5082132608982408       0.011799999999999975
380                      0.5015173277620338       0.011899999999999897
390                      0.4948112730806525       0.011999999999999837
400                      0.48784570060243176      0.01209999999999991
410                      0.4806059559480301       0.012199999999999845
420                      0.4740100599400353       0.012299999999999995
430                      0.4669616423676765       0.012399999999999972
440                      0.4591184065666818       0.012499999999999973
450                      0.4519040187090284       0.01259999999999989
460                      0.44481499194004154      0.012699999999999826
470                      0.43759577154023294      0.012799999999999898
480                      0.4303085122782711       0.012899999999999828
490                      0.4230348625507721       0.012999999999999992
500                      0.4158946422741251       0.013099999999999964
510                      0.40904480044816716      0.013199999999999977
520                      0.40261843271769365      0.013299999999999885
530                      0.3967266331747151       0.013399999999999815
540                      0.3914355552332006       0.013499999999999889
550                      0.38669967432137375      0.013599999999999817
560                      0.3823640318697678       0.013699999999999993
570                      0.3780136805185107       0.013799999999999958
580                      0.37245913733959374      0.013899999999999973
590                      0.3581952342346703       0.013999999999999877
600                      0.337499732269975        0.014099999999999805
610                      0.3373041112865082       0.014199999999999874
620                      0.3384159498960766       0.014299999999999804
630                      0.339591852758855        0.014399999999999994
640                      0.34075902861496565      0.014499999999999897
650                      0.34187797054715746      0.01459999999999997


==> Data/SensitivityStudy/NotchShear_Lodi_eta1e+6.txt <==
% Model:              PFFM_Slack_NotchShear_eta1.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 16 2021, 18:03
% Table:              Table 1 - Line Average 1
% Time (s)               solid.RFx*1[mm]/1000 (kN)Displacement field, X component (mm)
0                        0                        0
10                       0.06184776282281634      9.99999999999997E-4
20                       0.12357725883393586      0.001999999999999994
30                       0.18506181667616822      0.0029999999999999593
40                       0.246168784350546        0.003999999999999988
50                       0.30675432864504737      0.004999999999999971
60                       0.36665406514922794      0.005999999999999919
70                       0.42566303747465634      0.006999999999999939
80                       0.48348232818973835      0.007999999999999976
90                       0.5395137728568355       0.008999999999999975
100                      0.5443192685030848       0.009099999999999919
110                      0.5496262968617309       0.009199999999999889
120                      0.5548466343059401       0.009299999999999961
130                      0.5599394064846724       0.009399999999999926
140                      0.5648188130540894       0.009499999999999977
150                      0.5692405200843792       0.009599999999999902
160                      0.5720557679406305       0.009699999999999978
170                      0.5674702589558529       0.009799999999999913
180                      0.5632670459957886       0.009899999999999876
190                      0.5621229617851696       0.009999999999999943
200                      0.5619722071736816       0.0100999999999999
210                      0.5619478521788046       0.010199999999999983
220                      0.5620234789343695       0.010299999999999905
230                      0.5613976803343887       0.010399999999999977
240                      0.5605965247540262       0.010499999999999909
250                      0.5592459184660034       0.010599999999999863
260                      0.5574259718620691       0.010699999999999937
270                      0.555020934684535        0.010799999999999877
280                      0.5524347774520377       0.010899999999999986
290                      0.5491749485305285       0.01099999999999991
300                      0.5453356761849885       0.011099999999999976
310                      0.5414660767928668       0.011199999999999904
320                      0.5369567725608585       0.01129999999999985
330                      0.5317799222597807       0.011399999999999922
340                      0.5266541464894325       0.011499999999999858
350                      0.520607439379098        0.011599999999999989
360                      0.5147136394321453       0.011699999999999974
370                      0.5082132608982408       0.011799999999999975
380                      0.5015173277620338       0.011899999999999897
390                      0.4948112730806525       0.011999999999999837
400                      0.48784570060243176      0.01209999999999991
410                      0.4806059559480301       0.012199999999999845
420                      0.4740100599400353       0.012299999999999995
430                      0.4669616423676765       0.012399999999999972
440                      0.4591184065666818       0.012499999999999973
450                      0.4519040187090284       0.01259999999999989
460                      0.44481499194004154      0.012699999999999826
470                      0.43759577154023294      0.012799999999999898
480                      0.4303085122782711       0.012899999999999828
490                      0.4230348625507721       0.012999999999999992
500                      0.4158946422741251       0.013099999999999964
510                      0.40904480044816716      0.013199999999999977
520                      0.40261843271769365      0.013299999999999885
530                      0.3967266331747151       0.013399999999999815
540                      0.3914355552332006       0.013499999999999889
550                      0.38669967432137375      0.013599999999999817
560                      0.3823640318697678       0.013699999999999993
570                      0.3780136805185107       0.013799999999999958
580                      0.37245913733959374      0.013899999999999973
590                      0.3581952342346703       0.013999999999999877
600                      0.337499732269975        0.014099999999999805
610                      0.3373041112865082       0.014199999999999874
620                      0.3384159498960766       0.014299999999999804
630                      0.339591852758855        0.014399999999999994
640                      0.34075902861496565      0.014499999999999897
650                      0.34187797054715746      0.01459999999999997


==> Data/SensitivityStudy/NotchShear_Lodi_eta1e+9.txt <==
% Model:              PFFM_Slack_NotchShear_eta1.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 16 2021, 18:14
% Table:              Table 1 - Line Average 1
% Time (s)               solid.RFx*1[mm]/1000 (kN)Displacement field, X component (mm)
0                        0                        0
10                       0.061857668440791706     9.99999999999997E-4
20                       0.12363580910431708      0.001999999999999994
30                       0.1852138760005856       0.0029999999999999593
40                       0.24646135799972652      0.003999999999999988
50                       0.30723926227113085      0.004999999999999971
60                       0.3673933377602064       0.005999999999999919
70                       0.4267406909705061       0.006999999999999939
80                       0.4850395566210657       0.007999999999999976
90                       0.5419018238130321       0.008999999999999975
100                      0.5452795906507316       0.009099999999999919
110                      0.5500923762373661       0.009199999999999889
120                      0.5551915420520378       0.009299999999999961
130                      0.5602889984640732       0.009399999999999926
140                      0.565267838321719        0.009499999999999977
150                      0.5700087138050977       0.009599999999999902
160                      0.5742565848169392       0.009699999999999978
170                      0.5771850142550254       0.009799999999999913
180                      0.5769618233340794       0.009899999999999876
190                      0.5759550449985319       0.009999999999999943
200                      0.5759024387226993       0.0100999999999999
210                      0.5759227793944474       0.010199999999999983
220                      0.5765762419797552       0.010299999999999905
230                      0.5767493266623633       0.010399999999999977
240                      0.5770401034396481       0.010499999999999909
250                      0.5771101918359316       0.010599999999999863
260                      0.5769710816646035       0.010699999999999937
270                      0.5767614616174367       0.010799999999999877
280                      0.5762015306121062       0.010899999999999986
290                      0.5755205774204549       0.01099999999999991
300                      0.5744269311769787       0.011099999999999976
310                      0.5731078427953166       0.011199999999999904
320                      0.5713731962454909       0.01129999999999985
330                      0.5694896609281014       0.011399999999999922
340                      0.5673382922480161       0.011499999999999858
350                      0.5647544940021401       0.011599999999999989
360                      0.5621403627715319       0.011699999999999974
370                      0.5590330965649485       0.011799999999999975
380                      0.5556676700015455       0.011899999999999897
390                      0.5519025031588256       0.011999999999999837
400                      0.548038384047139        0.01209999999999991
410                      0.543785620694368        0.012199999999999845
420                      0.5393321596443199       0.012299999999999995
430                      0.534672048881593        0.012399999999999972
440                      0.5295732062272676       0.012499999999999973
450                      0.524580156210203        0.01259999999999989
460                      0.5189717799574276       0.012699999999999826
470                      0.5135074306394019       0.012799999999999898
480                      0.5079539154611286       0.012899999999999828
490                      0.5018239668837436       0.012999999999999992
500                      0.49595849087666877      0.013099999999999964
510                      0.49018341502102275      0.013199999999999977
520                      0.4840891761033461       0.013299999999999885
530                      0.47749773870870654      0.013399999999999815
540                      0.4711567274698733       0.013499999999999889
550                      0.46490567045536174      0.013599999999999817
560                      0.4586209732274225       0.013699999999999993
570                      0.45230608886299767      0.013799999999999958
580                      0.4458905709409359       0.013899999999999973
590                      0.4394442094924692       0.013999999999999877
600                      0.43302985511345793      0.014099999999999805
610                      0.42672381342409227      0.014199999999999874
620                      0.4206157150339549       0.014299999999999804
630                      0.41477672401759275      0.014399999999999994
640                      0.4092679240182151       0.014499999999999897
650                      0.40408047724541224      0.01459999999999997


==> Data/SensitivityStudy/SENshear_Lodi_eta1e+0.txt <==
0,0,0
10,0.0618477440729088,0.000999999999999997
20,0.123577178208015,0.00199999999999999
30,0.18506162962908,0.00299999999999996
40,0.246168443030002,0.00399999999999999
50,0.306753778660749,0.00499999999999997
60,0.366653238807219,0.00599999999999992
70,0.425661836512213,0.00699999999999994
80,0.483480565696147,0.00799999999999998
90,0.539510856049741,0.00899999999999998
100,0.544319045433799,0.00909999999999992
110,0.54962605817914,0.00919999999999989
120,0.554846350602787,0.00929999999999996
130,0.559939033553329,0.00939999999999993
140,0.564818219071931,0.00949999999999998
150,0.569239119587445,0.0095999999999999
160,0.572048743132168,0.00969999999999998
170,0.567438171477333,0.00979999999999991
180,0.563236389920902,0.00989999999999988
190,0.562100879775635,0.00999999999999994
200,0.561944022212712,0.0100999999999999
210,0.561925439978165,0.0102
220,0.561992119151875,0.0102999999999999
230,0.561368269324886,0.0104
240,0.560557999614918,0.0104999999999999
250,0.559204697945769,0.0105999999999999
260,0.557380911268877,0.0106999999999999
270,0.554967332518123,0.0107999999999999
280,0.552374069631281,0.0109
290,0.54911545867181,0.0109999999999999
300,0.545265633189288,0.0111
310,0.541383054798582,0.0111999999999999
320,0.536872422538943,0.0112999999999999
330,0.531681369290543,0.0113999999999999
340,0.526552306262737,0.0114999999999999
350,0.520500088501359,0.0116
360,0.514593126444507,0.0117
370,0.508096350297084,0.0118
380,0.501377834002873,0.0118999999999999
390,0.494681727662538,0.0119999999999998
400,0.487697196927756,0.0120999999999999
410,0.480463035937081,0.0121999999999998
420,0.473870981720673,0.0123
430,0.466801336982851,0.0124
440,0.458963108733786,0.0125
450,0.451746149864382,0.0125999999999999
460,0.44465491246979,0.0126999999999998
470,0.437431226721226,0.0127999999999999
480,0.430138407290259,0.0128999999999998
490,0.422865894444017,0.013
500,0.415726817633518,0.0131
510,0.408883273592573,0.0132
520,0.402465506315582,0.0132999999999999
530,0.39658563244586,0.0133999999999998
540,0.391306692314213,0.0134999999999999
550,0.386580121240225,0.0135999999999998
560,0.382250134946314,0.0137
570,0.377889603460479,0.0138
580,0.372271300304849,0.0139
590,0.357487068763514,0.0139999999999999
600,0.337369664685818,0.0140999999999998
610,0.337306051581828,0.0141999999999999
620,0.338418236804681,0.0142999999999998
630,0.339592654164021,0.0144
640,0.340758704796182,0.0144999999999999
650,0.3418786934749,0.0146


==> Data/SensitivityStudy/SENshear_Lodi_eta1e+3.txt <==
mic_lodi21,mic_lodi22,mic_lodi23
0,0,0
10,0.061847744091652,0.000999999999999997
20,0.123577178288583,0.00199999999999999
30,0.185061629815975,0.00299999999999996
40,0.246168443371028,0.00399999999999999
50,0.306753779210253,0.00499999999999997
60,0.366653239632826,0.00599999999999992
70,0.425661837712111,0.00699999999999994
80,0.483480567457135,0.00799999999999998
90,0.539510858964496,0.00899999999999998
100,0.544319045656441,0.00909999999999992
110,0.549626058417611,0.00919999999999989
120,0.554846350886258,0.00929999999999996
130,0.559939033926,0.00939999999999993
140,0.564818219665676,0.00949999999999998
150,0.569239120988437,0.0095999999999999
160,0.572048750170847,0.00969999999999998
170,0.567438203591371,0.00979999999999991
180,0.563236420598256,0.00989999999999988
190,0.562100901865571,0.00999999999999994
200,0.561944050433968,0.0100999999999999
210,0.561925462410668,0.0102
220,0.561992150593616,0.0102999999999999
230,0.561368298792214,0.0104
240,0.560558038186227,0.0104999999999999
250,0.559204739262281,0.0105999999999999
260,0.557380956419122,0.0106999999999999
270,0.554967386183253,0.0107999999999999
280,0.552374130525128,0.0109
290,0.549115518302929,0.0109999999999999
300,0.545265703249682,0.0111
310,0.541383138010878,0.0111999999999999
320,0.536872507065848,0.0112999999999999
330,0.531681467908551,0.0113999999999999
340,0.526552408369919,0.0114999999999999
350,0.520500195877853,0.0116
360,0.514593247244327,0.0117
370,0.508096467509184,0.0118
380,0.501377973753063,0.0118999999999999
390,0.494681857404827,0.0119999999999998
400,0.487697345755863,0.0120999999999999
410,0.480463179061555,0.0121999999999998
420,0.473871121084302,0.0123
430,0.466801497744892,0.0124
440,0.458963264254589,0.0125
450,0.451746307995134,0.0125999999999999
460,0.444655073063326,0.0126999999999998
470,0.437431391536771,0.0127999999999999
480,0.430138577712233,0.0128999999999998
490,0.422866063769348,0.013
500,0.41572698558086,0.0131
510,0.408883435460621,0.0132
520,0.40246565937247,0.0132999999999999
530,0.39658577343519,0.0133999999999998
540,0.391306821125069,0.0134999999999999
550,0.386580240646379,0.0135999999999998
560,0.382250249554395,0.0137
570,0.377889727513209,0.0138
580,0.372271490211843,0.0139
590,0.357487791306327,0.0139999999999999
600,0.337369788854145,0.0140999999999998
610,0.337306049344847,0.0141999999999999
620,0.338418234264889,0.0142999999999998
630,0.339592653759314,0.0144
640,0.34075870292263,0.0144999999999999
650,0.341878693967493,0.0146


==> Data/SensitivityStudy/SENshear_Lodi_eta1e+6.txt <==
mic_lodi31,mic_lodi32,mic_lodi33
0,0,0
10,0.0618477628228162,0.000999999999999997
20,0.123577258833935,0.00199999999999999
30,0.185061816676168,0.00299999999999996
40,0.246168784350547,0.00399999999999999
50,0.306754328645047,0.00499999999999997
60,0.366654065149229,0.00599999999999992
70,0.425663037474655,0.00699999999999994
80,0.483482328189738,0.00799999999999998
90,0.539513772856836,0.00899999999999998
100,0.544319268503086,0.00909999999999992
110,0.549626296861731,0.00919999999999989
120,0.554846634305937,0.00929999999999996
130,0.559939406484672,0.00939999999999993
140,0.564818813054089,0.00949999999999998
150,0.569240520084378,0.0095999999999999
160,0.572055767940631,0.00969999999999998
170,0.567470258955848,0.00979999999999991
180,0.563267045995788,0.00989999999999988
190,0.56212296178517,0.00999999999999994
200,0.561972207173682,0.0100999999999999
210,0.561947852178804,0.0102
220,0.56202347893437,0.0102999999999999
230,0.561397680334389,0.0104
240,0.560596524754025,0.0104999999999999
250,0.559245918466005,0.0105999999999999
260,0.55742597186207,0.0106999999999999
270,0.555020934684532,0.0107999999999999
280,0.552434777452036,0.0109
290,0.549174948530528,0.0109999999999999
300,0.545335676184989,0.0111
310,0.54146607679287,0.0111999999999999
320,0.536956772560858,0.0112999999999999
330,0.53177992225978,0.0113999999999999
340,0.526654146489433,0.0114999999999999
350,0.520607439379098,0.0116
360,0.514713639432146,0.0117
370,0.508213260898238,0.0118
380,0.501517327762037,0.0118999999999999
390,0.494811273080653,0.0119999999999998
400,0.487845700602431,0.0120999999999999
410,0.480605955948031,0.0121999999999998
420,0.474010059940036,0.0123
430,0.466961642367675,0.0124
440,0.459118406566684,0.0125
450,0.451904018709026,0.0125999999999999
460,0.444814991940042,0.0126999999999998
470,0.437595771540238,0.0127999999999999
480,0.430308512278273,0.0128999999999998
490,0.423034862550772,0.013
500,0.415894642274126,0.0131
510,0.409044800448169,0.0132
520,0.402618432717694,0.0132999999999999
530,0.396726633174718,0.0133999999999998
540,0.391435555233199,0.0134999999999999
550,0.386699674321373,0.0135999999999998
560,0.382364031869768,0.0137
570,0.378013680518512,0.0138
580,0.372459137339593,0.0139
590,0.358195234234674,0.0139999999999999
600,0.337499732269974,0.0140999999999998
610,0.337304111286508,0.0141999999999999
620,0.338415949896077,0.0142999999999998
630,0.339591852758856,0.0144
640,0.340759028614965,0.0144999999999999
650,0.341877970547159,0.0146


==> Data/SensitivityStudy/SENshear_Lodi_eta1e+9.txt <==
mic_lodi41,mic_lodi42,mic_lodi43
0,0,0
10,0.0618576684407919,0.000999999999999997
20,0.123635809104317,0.00199999999999999
30,0.185213876000585,0.00299999999999996
40,0.246461357999726,0.00399999999999999
50,0.30723926227113,0.00499999999999997
60,0.367393337760206,0.00599999999999992
70,0.426740690970506,0.00699999999999994
80,0.485039556621066,0.00799999999999998
90,0.541901823813034,0.00899999999999998
100,0.545279590650733,0.00909999999999992
110,0.550092376237368,0.00919999999999989
120,0.555191542052037,0.00929999999999996
130,0.560288998464074,0.00939999999999993
140,0.56526783832172,0.00949999999999998
150,0.570008713805097,0.0095999999999999
160,0.574256584816939,0.00969999999999998
170,0.577185014255025,0.00979999999999991
180,0.576961823334077,0.00989999999999988
190,0.575955044998529,0.00999999999999994
200,0.575902438722696,0.0100999999999999
210,0.575922779394449,0.0102
220,0.576576241979755,0.0102999999999999
230,0.576749326662359,0.0104
240,0.577040103439647,0.0104999999999999
250,0.57711019183593,0.0105999999999999
260,0.576971081664602,0.0106999999999999
270,0.576761461617436,0.0107999999999999
280,0.576201530612106,0.0109
290,0.575520577420455,0.0109999999999999
300,0.574426931176978,0.0111
310,0.573107842795316,0.0111999999999999
320,0.571373196245489,0.0112999999999999
330,0.5694896609281,0.0113999999999999
340,0.567338292248017,0.0114999999999999
350,0.56475449400214,0.0116
360,0.562140362771529,0.0117
370,0.559033096564949,0.0118
380,0.555667670001546,0.0118999999999999
390,0.551902503158828,0.0119999999999998
400,0.548038384047141,0.0120999999999999
410,0.543785620694367,0.0121999999999998
420,0.539332159644321,0.0123
430,0.534672048881596,0.0124
440,0.529573206227269,0.0125
450,0.524580156210203,0.0125999999999999
460,0.518971779957424,0.0126999999999998
470,0.513507430639404,0.0127999999999999
480,0.507953915461131,0.0128999999999998
490,0.501823966883743,0.013
500,0.495958490876669,0.0131
510,0.490183415021024,0.0132
520,0.484089176103348,0.0132999999999999
530,0.477497738708706,0.0133999999999998
540,0.471156727469875,0.0134999999999999
550,0.464905670455364,0.0135999999999998
560,0.458620973227423,0.0137
570,0.452306088862999,0.0138
580,0.445890570940937,0.0139
590,0.439444209492471,0.0139999999999999
600,0.43302985511346,0.0140999999999998
610,0.426723813424093,0.0141999999999999
620,0.420615715033958,0.0142999999999998
630,0.414776724017595,0.0144
640,0.40926792401822,0.0144999999999999
650,0.404080477245414,0.0146


==> Data/SingleEdgeNotchedShear/NotchShear_Ambati.txt <==
0	0
0.005035034	0.216212802
0.008254873	0.356595731
0.009967328	0.427302641
0.010994603	0.466245552
0.01150824	0.485717007
0.011748003	0.495964098
0.012191846	0.489835901
0.012464962	0.485749659
0.012772071	0.478592905
0.013045012	0.471434985
0.013386174	0.462231612
0.013624829	0.45302474
0.013863543	0.444841761
0.014273159	0.437688506
0.014546216	0.432578371
0.014819215	0.426444344
0.015194895	0.423385493
0.015570517	0.41930275
0.015912262	0.420338304
0.016287825	0.415231668
0.016697907	0.416269555
0.016971431	0.419350563
0.017176268	0.416285881
0.017722966	0.41630454
0.018577473	0.421453158
0.019671336	0.429681618
0.020970385	0.440988752
0.022030196	0.451263831
0.023021728	0.462560471
0.023910637	0.471805826
0.025175809	0.488231258
0.026406813	0.504655525
0.027398344	0.515952164
0.028184864	0.527241806
0.028937216	0.538530282
0.029963033	0.551875873

==> Data/SingleEdgeNotchedShear/NotchShear_Aug_Lodi.txt <==
% Model:              PFFM_AugSlack_NotchShear1.5e-2.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 4 2021, 17:58
% Table:              Table 1 - Line Average 1
% Time (s)                                        solid.RFx*1[mm] (kN)                              Displacement field, X component (mm)
0                                                 0                                                 0
10                                                0.061847744072888504                              9.99999999999997E-4
20                                                0.12357717820793362                               0.001999999999999994
30                                                0.18506162962889483                               0.0029999999999999593
40                                                0.24616844302966398                               0.003999999999999988
50                                                0.3067537786602204                                0.004999999999999971
60                                                0.3666532388064867                                0.005999999999999919
70                                                0.42566183651158007                               0.006999999999999939
80                                                0.48348056569885545                               0.007999999999999976
90                                                0.5395108560640742                                0.008999999999999975
100                                               0.5443190454343336                                0.009099999999999919
110                                               0.5496260581786775                                0.009199999999999889
120                                               0.5548463506030414                                0.009299999999999961
130                                               0.5599390335549426                                0.009399999999999924
140                                               0.5648182190818607                                0.009499999999999977
150                                               0.5692391196768828                                0.009599999999999902
160                                               0.5720487434899519                                0.009699999999999978
170                                               0.5674381825100253                                0.009799999999999913
180                                               0.5632363924955005                                0.009899999999999876
190                                               0.5621008734769639                                0.009999999999999943
200                                               0.5619440044735573                                0.0100999999999999
210                                               0.561925419937693                                 0.010199999999999983
220                                               0.5619921233951968                                0.010299999999999905
230                                               0.561368261688013                                 0.010399999999999977
240                                               0.5605579999636255                                0.010499999999999909
250                                               0.5592046860656142                                0.010599999999999863
260                                               0.5573808932245652                                0.010699999999999937
270                                               0.554967318541785                                 0.010799999999999877
280                                               0.5523740600321221                                0.010899999999999986
290                                               0.5491154512534119                                0.01099999999999991
300                                               0.5452656305761896                                0.011099999999999976
310                                               0.5413830116695144                                0.011199999999999904
320                                               0.5368723998116784                                0.01129999999999985
330                                               0.5316813469058682                                0.011399999999999922
340                                               0.5265522898951668                                0.011499999999999858
350                                               0.5205000762712934                                0.011599999999999992
360                                               0.5145930993129075                                0.011699999999999974
370                                               0.5080963592302499                                0.011799999999999975
380                                               0.501377812611385                                 0.011899999999999897
390                                               0.49468174703055223                               0.011999999999999837
400                                               0.4876971929916494                                0.01209999999999991
410                                               0.48046304310653154                               0.012199999999999845
420                                               0.4738709898167231                                0.012299999999999991
430                                               0.46680133445577193                               0.012399999999999972
440                                               0.4589631112369261                                0.012499999999999973
450                                               0.4517461562572985                                0.01259999999999989
460                                               0.44465492052004396                               0.012699999999999826
470                                               0.4374312352680625                                0.012799999999999898
480                                               0.43013841506100564                               0.012899999999999828
490                                               0.42286590124388473                               0.012999999999999992
500                                               0.4157268237624997                                0.013099999999999964
510                                               0.4088832786132748                                0.01319999999999997
520                                               0.4024655106530383                                0.013299999999999883
530                                               0.39658563578298983                               0.013399999999999815
540                                               0.39130669537612855                               0.013499999999999887
550                                               0.3865801247913054                                0.013599999999999817
560                                               0.38225013962671806                               0.013699999999999993
570                                               0.3778896088509194                                0.013799999999999963
580                                               0.37227130478309794                               0.013899999999999973
590                                               0.3574870786654305                                0.013999999999999877
600                                               0.33736967374560506                               0.014099999999999805
610                                               0.3373060571900208                                0.014199999999999874
620                                               0.3384182385836556                                0.014299999999999804
630                                               0.3395926551918861                                0.014399999999999994
640                                               0.34075870639155725                               0.014499999999999897
650                                               0.3418787044610348                                0.01459999999999997
660                                               0.3429332753206548                                0.01469999999999987
670                                               0.3439332087368016                                0.014799999999999798
680                                               0.34501255780678924                               0.014899999999999863
690                                               0.34608921253577374                               0.014999999999999791
700                                               0.3471722556590795                                0.015099999999999992


==> Data/SingleEdgeNotchedShear/NotchShear_Lodi.txt <==
% Model:              PFFM_Slack_NotchShear_test.mph
% Version:            COMSOL 5.6.0.280
% Date:               Mar 23 2021, 15:16
% Table:              Table 1 - Line Average 1
% Time (s)               solid.RFx*1[mm]/1000 (kN)Displacement field, X component (mm)
1                        6.186546889751447E-4     9.9999999999999E-6
10                       0.006186529097369306     9.99999999999992E-5
20                       0.012372940246736124     1.999999999999984E-4
30                       0.01855910987324663      2.999999999999969E-4
40                       0.024744914353844825     3.999999999999969E-4
50                       0.030930229989914997     4.999999999999985E-4
60                       0.03711493298084939      5.999999999999937E-4
70                       0.04329889939758115      6.999999999999939E-4
80                       0.04948200515588321      7.999999999999936E-4
90                       0.055664125989263735     8.999999999999997E-4
100                      0.061845137421468264     9.99999999999997E-4
110                      0.06802491473842627      0.0010999999999999903
120                      0.07420333295968967      0.0011999999999999878
130                      0.08038026680907662      0.0012999999999999984
140                      0.08655559068474968      0.0013999999999999876
150                      0.09272917862839922      0.0014999999999999796
160                      0.09890090429344427      0.0015999999999999866
170                      0.10507064091237035      0.0016999999999999774
180                      0.11123826126294381      0.0017999999999999993
190                      0.11740363763311995      0.001899999999999994
200                      0.12356664178480342      0.001999999999999994
210                      0.12972714491606088      0.0020999999999999812
220                      0.13588501762191746      0.0021999999999999793
230                      0.14204012985330117      0.002299999999999973
240                      0.14819235087427254      0.0023999999999999755
250                      0.1543415492173309       0.0024999999999999844
260                      0.1604875926364041       0.0025999999999999942
270                      0.16663034805759144      0.0026999999999999694
280                      0.17276968152743657      0.0027999999999999753
290                      0.1789054581583539       0.002899999999999997
300                      0.18503754207109518      0.0029999999999999593
310                      0.1911657963339815       0.0030999999999999765
320                      0.19729008289874211      0.003199999999999975
330                      0.2034102625322072       0.003299999999999992
340                      0.20952619474432627      0.0033999999999999543
350                      0.21563773771105696      0.0034999999999999693
360                      0.22174474819292933      0.0035999999999999986
370                      0.2278470814477113       0.003699999999999949
380                      0.23394459113752145      0.003799999999999986
390                      0.2400371292292631       0.0038999999999999625
400                      0.24612454588830596      0.003999999999999989
410                      0.2522066893639437       0.004099999999999947
420                      0.2582834058668496       0.004199999999999963
430                      0.2643545394370419       0.004299999999999987
440                      0.27041993180126866      0.004399999999999985
450                      0.2764794222191377       0.0044999999999999875
460                      0.2825328473174127       0.004599999999999944
470                      0.28858004090850675      0.004699999999999962
480                      0.2946208335823494       0.004799999999999949
490                      0.30065505301331713      0.0048999999999999565
500                      0.30668252334116747      0.004999999999999969
510                      0.31270306496388006      0.005099999999999992
520                      0.31871649429024235      0.0051999999999999885
530                      0.3247226234353924       0.0052999999999999315
540                      0.3307212598846346       0.00539999999999994
550                      0.3367122061233627       0.005499999999999951
560                      0.3426952592290137       0.0055999999999999505
570                      0.34867021040912         0.005699999999999959
580                      0.3546368442497613       0.005799999999999994
590                      0.36059493880294213      0.005899999999999988
600                      0.36654426446339855      0.005999999999999919
610                      0.3724845833296506       0.006099999999999923
620                      0.3784156484455858       0.006199999999999953
630                      0.3843372029081677       0.006299999999999946
640                      0.390248978855215        0.00639999999999995
650                      0.3961506963088479       0.006499999999999996
660                      0.40204206185665786      0.006599999999999989
670                      0.4079227673249742       0.006699999999999953
680                      0.41379248739647395      0.006799999999999909
690                      0.4196508784418099       0.006899999999999951
700                      0.4254975756036436       0.0069999999999999386
710                      0.43133219020623514      0.007099999999999937
720                      0.4371543064618985       0.007199999999999997
730                      0.4429634775948865       0.007299999999999987
740                      0.4487592212158979       0.007399999999999899
750                      0.4545410137212328       0.0074999999999998965
760                      0.4603082834949371       0.007599999999999973
770                      0.46606040084284395      0.0076999999999999335
780                      0.4717966725723635       0.007799999999999925
790                      0.47751632437384245      0.007899999999999992
800                      0.48321847900872505      0.007999999999999976
810                      0.4889021544299787       0.008099999999999904
820                      0.4945662175627116       0.008199999999999895
830                      0.5002093542072072       0.008299999999999974
840                      0.5058300187047409       0.008399999999999927
850                      0.5114263651611343       0.008499999999999907
860                      0.5169961496497871       0.008599999999999974
870                      0.522536587153557        0.008699999999999942
880                      0.5280441351696836       0.008799999999999919
890                      0.5335141516138049       0.008899999999999898
900                      0.538940328000459        0.008999999999999952
910                      0.5443136882213632       0.009099999999999919
920                      0.549620675369056        0.009199999999999927
930                      0.5548390952397463       0.009299999999999961
940                      0.5599282006249973       0.009399999999999924
950                      0.5647989349417321       0.009499999999999977
960                      0.5691906324031315       0.0095999999999999
970                      0.5717937590601866       0.009699999999999978
980                      0.5663507616836562       0.009799999999999915
990                      0.5623472443242834       0.009899999999999876
1000                     0.5615448258289          0.009999999999999938
1010                     0.5613101568269903       0.0100999999999999
1020                     0.5614630574146514       0.010199999999999983
1030                     0.5613888107132609       0.010299999999999903
1040                     0.5608189851420549       0.010399999999999977
1050                     0.5598722789033549       0.010499999999999907
1060                     0.5584648014612729       0.010599999999999863
1070                     0.556580911945016        0.010699999999999937
1080                     0.5540401388341276       0.010799999999999883
1090                     0.5513041856657205       0.010899999999999988
1100                     0.5480793155792469       0.010999999999999906
1110                     0.5440927203160546       0.011099999999999976
1120                     0.5399830484852776       0.011199999999999901
1130                     0.5354626328393615       0.01129999999999985
1140                     0.5300897534740182       0.011399999999999917
1150                     0.5248757778112519       0.011499999999999856
1160                     0.5187891920202862       0.011599999999999989
1170                     0.5126376151316865       0.011699999999999978
1180                     0.5062166413793462       0.011799999999999975
1190                     0.4992028236085127       0.011899999999999897
1200                     0.49268095037496495      0.011999999999999837
1210                     0.4854068388642275       0.012099999999999908
1220                     0.4783207680651376       0.012199999999999845
1230                     0.47178475025375316      0.012299999999999991
1240                     0.4645091869593203       0.012399999999999906
1250                     0.4566846061172649       0.01249999999999998
1260                     0.4494470365058259       0.01259999999999989
1270                     0.4422826792428497       0.012699999999999826
1280                     0.43504336897082596      0.0127999999999999
1290                     0.4277288499341868       0.012899999999999828
1300                     0.4204854025884962       0.012999999999999992
1310                     0.4134304206097393       0.013099999999999968
1320                     0.4067163421867495       0.013199999999999969
1330                     0.4004798315637314       0.013299999999999883
1340                     0.3948240822637764       0.013399999999999815
1350                     0.38976320794440755      0.013499999999999887
1360                     0.3852353473965574       0.013599999999999819
1370                     0.38103753510763344      0.013699999999999995
1380                     0.3766637724989386       0.013799999999999958
1390                     0.370482616635777        0.013899999999999966
1400                     0.35065965374212127      0.013999999999999877
1410                     0.3364772674808955       0.014099999999999804
1420                     0.3371784772876706       0.014199999999999874
1430                     0.3382998784726371       0.014299999999999804
1440                     0.33947270799953805      0.014399999999999994
1450                     0.340634659756581        0.014499999999999897
1460                     0.3417033300588634       0.014599999999999964
1470                     0.34269660988255424      0.01469999999999987
1480                     0.34370414545159583      0.014799999999999796
1490                     0.3447647611081837       0.014899999999999863
1500                     0.3458266269299036       0.014999999999999791


==> Data/SingleEdgeNotchedShear/NotchShear_Miehe.txt <==
0	0
0.001257996	0.081227437
0.002537313	0.161371841
0.00358209	0.229602888
0.004541578	0.289169675
0.005415778	0.344404332
0.006183369	0.389891697
0.007014925	0.440794224
0.00771855	0.481949458
0.008187633	0.510108303
0.008507463	0.524187726
0.008678038	0.529602888
0.008933902	0.526353791
0.009296375	0.531768953
0.009594883	0.531768953
0.009978678	0.531768953
0.010447761	0.519855596
0.010831557	0.505776173
0.011172708	0.484115523
0.011599147	0.458122744
0.011897655	0.434296029
0.012217484	0.407220217
0.012643923	0.379061372
0.013134328	0.349819495
0.013390192	0.335740072
0.013518124	0.31299639

==> Data/SingleEdgeNotchedShear/NotchShear_Pen.txt <==
% Model:              PFFM_Slack_NotchShear1.5e-2.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 3 2021, 18:06
% Table:              Table 1 - Line Average 1
% Time (s)                                        solid.RFx*1[mm]/1000 (kN)                         Displacement field, X component (mm)
0                                                 0                                                 0
10                                                0.06184776282281634                               9.99999999999997E-4
20                                                0.12357725883393586                               0.001999999999999994
30                                                0.18506181667616822                               0.0029999999999999593
40                                                0.246168784350546                                 0.003999999999999988
50                                                0.30675432864504737                               0.004999999999999971
60                                                0.36665406514922794                               0.005999999999999919
70                                                0.42566303747465634                               0.006999999999999939
80                                                0.48348232818973835                               0.007999999999999976
90                                                0.5395137728568355                                0.008999999999999975
100                                               0.5443192685030848                                0.009099999999999919
110                                               0.5496262968617309                                0.009199999999999889
120                                               0.5548466343059401                                0.009299999999999961
130                                               0.5599394064846724                                0.009399999999999926
140                                               0.5648188130540894                                0.009499999999999977
150                                               0.5692405200843792                                0.009599999999999902
160                                               0.5720557679406305                                0.009699999999999978
170                                               0.5674702589558529                                0.009799999999999913
180                                               0.5632670459957886                                0.009899999999999876
190                                               0.5621229617851696                                0.009999999999999943
200                                               0.5619722071736816                                0.0100999999999999
210                                               0.5619478521788046                                0.010199999999999983
220                                               0.5620234789343695                                0.010299999999999905
230                                               0.5613976803343887                                0.010399999999999977
240                                               0.5605965247540262                                0.010499999999999909
250                                               0.5592459184660034                                0.010599999999999863
260                                               0.5574259718620691                                0.010699999999999937
270                                               0.555020934684535                                 0.010799999999999877
280                                               0.5524347774520377                                0.010899999999999986
290                                               0.5491749485305285                                0.01099999999999991
300                                               0.5453356761849885                                0.011099999999999976
310                                               0.5414660767928668                                0.011199999999999904
320                                               0.5369567725608585                                0.01129999999999985
330                                               0.5317799222597807                                0.011399999999999922
340                                               0.5266541464894325                                0.011499999999999858
350                                               0.520607439379098                                 0.011599999999999989
360                                               0.5147136394321453                                0.011699999999999974
370                                               0.5082132608982408                                0.011799999999999975
380                                               0.5015173277620338                                0.011899999999999897
390                                               0.4948112730806525                                0.011999999999999837
400                                               0.48784570060243176                               0.01209999999999991
410                                               0.4806059559480301                                0.012199999999999845
420                                               0.4740100599400353                                0.012299999999999995
430                                               0.4669616423676765                                0.012399999999999972
440                                               0.4591184065666818                                0.012499999999999973
450                                               0.4519040187090284                                0.01259999999999989
460                                               0.44481499194004154                               0.012699999999999826
470                                               0.43759577154023294                               0.012799999999999898
480                                               0.4303085122782711                                0.012899999999999828
490                                               0.4230348625507721                                0.012999999999999992
500                                               0.4158946422741251                                0.013099999999999964
510                                               0.40904480044816716                               0.013199999999999977
520                                               0.40261843271769365                               0.013299999999999885
530                                               0.3967266331747151                                0.013399999999999815
540                                               0.3914355552332006                                0.013499999999999889
550                                               0.38669967432137375                               0.013599999999999817
560                                               0.3823640318697678                                0.013699999999999993
570                                               0.3780136805185107                                0.013799999999999958
580                                               0.37245913733959374                               0.013899999999999973
590                                               0.3581952342346703                                0.013999999999999877
600                                               0.337499732269975                                 0.014099999999999805
610                                               0.3373041112865082                                0.014199999999999874
620                                               0.3384159498960766                                0.014299999999999804
630                                               0.339591852758855                                 0.014399999999999994
640                                               0.34075902861496565                               0.014499999999999897
650                                               0.34187797054715746                               0.01459999999999997


==> Data/SingleEdgeNotchedShear/NotchShear_Pen_Lodi.txt <==
% Model:              PFFM_Slack_NotchShear1.5e-2.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 3 2021, 18:06
% Table:              Table 1 - Line Average 1
% Time (s)                                        solid.RFx*1[mm]/1000 (kN)                         Displacement field, X component (mm)
0                                                 0                                                 0
10                                                0.06184776282281634                               9.99999999999997E-4
20                                                0.12357725883393586                               0.001999999999999994
30                                                0.18506181667616822                               0.0029999999999999593
40                                                0.246168784350546                                 0.003999999999999988
50                                                0.30675432864504737                               0.004999999999999971
60                                                0.36665406514922794                               0.005999999999999919
70                                                0.42566303747465634                               0.006999999999999939
80                                                0.48348232818973835                               0.007999999999999976
90                                                0.5395137728568355                                0.008999999999999975
100                                               0.5443192685030848                                0.009099999999999919
110                                               0.5496262968617309                                0.009199999999999889
120                                               0.5548466343059401                                0.009299999999999961
130                                               0.5599394064846724                                0.009399999999999926
140                                               0.5648188130540894                                0.009499999999999977
150                                               0.5692405200843792                                0.009599999999999902
160                                               0.5720557679406305                                0.009699999999999978
170                                               0.5674702589558529                                0.009799999999999913
180                                               0.5632670459957886                                0.009899999999999876
190                                               0.5621229617851696                                0.009999999999999943
200                                               0.5619722071736816                                0.0100999999999999
210                                               0.5619478521788046                                0.010199999999999983
220                                               0.5620234789343695                                0.010299999999999905
230                                               0.5613976803343887                                0.010399999999999977
240                                               0.5605965247540262                                0.010499999999999909
250                                               0.5592459184660034                                0.010599999999999863
260                                               0.5574259718620691                                0.010699999999999937
270                                               0.555020934684535                                 0.010799999999999877
280                                               0.5524347774520377                                0.010899999999999986
290                                               0.5491749485305285                                0.01099999999999991
300                                               0.5453356761849885                                0.011099999999999976
310                                               0.5414660767928668                                0.011199999999999904
320                                               0.5369567725608585                                0.01129999999999985
330                                               0.5317799222597807                                0.011399999999999922
340                                               0.5266541464894325                                0.011499999999999858
350                                               0.520607439379098                                 0.011599999999999989
360                                               0.5147136394321453                                0.011699999999999974
370                                               0.5082132608982408                                0.011799999999999975
380                                               0.5015173277620338                                0.011899999999999897
390                                               0.4948112730806525                                0.011999999999999837
400                                               0.48784570060243176                               0.01209999999999991
410                                               0.4806059559480301                                0.012199999999999845
420                                               0.4740100599400353                                0.012299999999999995
430                                               0.4669616423676765                                0.012399999999999972
440                                               0.4591184065666818                                0.012499999999999973
450                                               0.4519040187090284                                0.01259999999999989
460                                               0.44481499194004154                               0.012699999999999826
470                                               0.43759577154023294                               0.012799999999999898
480                                               0.4303085122782711                                0.012899999999999828
490                                               0.4230348625507721                                0.012999999999999992
500                                               0.4158946422741251                                0.013099999999999964
510                                               0.40904480044816716                               0.013199999999999977
520                                               0.40261843271769365                               0.013299999999999885
530                                               0.3967266331747151                                0.013399999999999815
540                                               0.3914355552332006                                0.013499999999999889
550                                               0.38669967432137375                               0.013599999999999817
560                                               0.3823640318697678                                0.013699999999999993
570                                               0.3780136805185107                                0.013799999999999958
580                                               0.37245913733959374                               0.013899999999999973
590                                               0.3581952342346703                                0.013999999999999877
600                                               0.337499732269975                                 0.014099999999999805
610                                               0.3373041112865082                                0.014199999999999874
620                                               0.3384159498960766                                0.014299999999999804
630                                               0.339591852758855                                 0.014399999999999994
640                                               0.34075902861496565                               0.014499999999999897
650                                               0.34187797054715746                               0.01459999999999997


==> Data/SingleEdgeNotchedTension/NotchTension_Ambati.txt <==
lodi_ref21 lodi_ref22
1.00502512562814e-05 0.00350877192982457
0.000331658291457286 0.0456140350877193
0.000683417085427136 0.0947368421052631
0.00106532663316583 0.143859649122807
0.00143718592964824 0.191228070175439
0.00179899497487437 0.243859649122807
0.00233165829145729 0.310526315789474
0.00280402010050251 0.373684210526316
0.00320603015075377 0.42280701754386
0.00374874371859297 0.492982456140351
0.0042713567839196 0.559649122807018
0.00476381909547739 0.61578947368421
0.00517587939698493 0.664912280701754
0.00539698492462312 0.687719298245614
0.0054572864321608 0.598245614035088
0.00551758793969849 0.443859649122807
0.00555778894472362 0.26140350877193
0.00558793969849246 0.149122807017544
0.00558793969849246 0.0508771929824562
0.00558793969849246 0.00350877192982457
0.00597989949748744 0.00526315789473697


==> Data/SingleEdgeNotchedTension/NotchTension_AugLag.txt <==
% Model:              PFFM_Slack_NotchTension_test.mph
% Version:            COMSOL 5.6.0.280
% Date:               Mar 23 2021, 14:50
% Table:              Table 1 - Line Average 1
% Time (s)               solid.RFy*1[mm]/1000 (kN)Displacement field, Y component (mm)
10                       0.013707581794486242     9.99999999999992E-5
20                       0.02741327007221542      1.999999999999984E-4
30                       0.04111503579470445      2.9999999999999683E-4
40                       0.05481084930953447      3.999999999999968E-4
50                       0.06849867999348008      4.999999999999985E-4
60                       0.08217649587922579      5.999999999999937E-4
70                       0.09584226325947301      6.999999999999939E-4
80                       0.10949394626188914      7.999999999999936E-4
90                       0.12312950638789949      8.999999999999997E-4
100                      0.13674690200770181      9.99999999999997E-4
110                      0.1503440878032973       0.001099999999999996
120                      0.16391901415018012      0.0011999999999999873
130                      0.1774696264276277       0.0012999999999999971
140                      0.19099386424650527      0.0013999999999999878
150                      0.20448966057924137      0.0014999999999999796
160                      0.2179549407806354       0.0015999999999999873
170                      0.23138762147938938      0.0016999999999999774
180                      0.2447856093215001       0.0017999999999999993
190                      0.25814679954115854      0.0018999999999999933
200                      0.2714690743370301       0.001999999999999994
210                      0.28475030101281185      0.0020999999999999817
220                      0.2979883298520502       0.002199999999999992
230                      0.3111809916784506       0.002299999999999972
240                      0.3243260950478644       0.0023999999999999746
250                      0.33742142300663985      0.0024999999999999853
260                      0.35046472933645983      0.0025999999999999942
270                      0.36345373418842447      0.0026999999999999694
280                      0.3763861189864724       0.0027999999999999757
290                      0.38925952045257495      0.002899999999999997
300                      0.4020715235700444       0.0029999999999999593
310                      0.41481965323011205      0.0030999999999999765
320                      0.4275013643041761       0.0031999999999999746
330                      0.4401140297275598       0.0032999999999999926
340                      0.4526549261095563       0.0033999999999999547
350                      0.4651212162226586       0.0034999999999999693
360                      0.4775099275132535       0.0035999999999999986
370                      0.489817925470518        0.003699999999999949
380                      0.5020418803117941       0.0037999999999999865
390                      0.5141782247936267       0.0038999999999999625
400                      0.5262231013309353       0.003999999999999988
410                      0.5381722887631232       0.004099999999999947
420                      0.5500211117767675       0.004199999999999963
430                      0.5617643159109456       0.004299999999999987
440                      0.5733958959960243       0.004399999999999984
450                      0.5849088561598667       0.0044999999999999875
460                      0.5858820104503648       0.0045099999999999646
470                      0.5870236605651034       0.004519999999999959
480                      0.5881640212098109       0.0045299999999999455
490                      0.5893030589535102       0.004539999999999973
500                      0.5904407631389067       0.0045499999999999595
510                      0.5915771228743149       0.0045599999999999695
520                      0.5927121270129181       0.004569999999999988
530                      0.5938457641426843       0.004579999999999964
540                      0.5949780225760486       0.00458999999999996
550                      0.5961088903398816       0.004599999999999944
560                      0.5972383551637066       0.004609999999999975
570                      0.598366404467576        0.004619999999999962
580                      0.599493025349465        0.0046299999999999675
590                      0.6006182045719317       0.00463999999999999
600                      0.6017419285480026       0.004649999999999977
610                      0.6028641833266277       0.004659999999999963
620                      0.6039849545769028       0.0046699999999999554
630                      0.6051042275717097       0.004679999999999971
640                      0.6062219871703324       0.004689999999999972
650                      0.6073382178001661       0.004699999999999962
660                      0.608452903437322        0.00471
670                      0.6095660275862466       0.004719999999999971
680                      0.6106775732599536       0.004729999999999974
690                      0.6117875229529106       0.0047399999999999535
700                      0.6128958586323107       0.004749999999999989
710                      0.6140025616955446       0.004759999999999948
720                      0.615107612914606        0.004769999999999955
730                      0.6162109924601499       0.004779999999999975
740                      0.617312679849619        0.004789999999999966
750                      0.6184126539152013       0.004799999999999949
760                      0.6195108927695518       0.004809999999999949
770                      0.6206073737574566       0.004819999999999965
780                      0.6217020734340032       0.0048299999999999645
790                      0.6227949675111788       0.004839999999999946
800                      0.6238860308150649       0.004849999999999989
810                      0.6249752372374676       0.004859999999999956
820                      0.6260625596842451       0.004869999999999965
830                      0.6271479700199402       0.00487999999999994
840                      0.6282314390084447       0.004889999999999979
850                      0.62931293625032         0.0048999999999999565
860                      0.6303924301111289       0.004909999999999963
870                      0.6314698876533029       0.004919999999999985
880                      0.6325452745566056       0.004929999999999953
890                      0.6336185550870146       0.0049399999999999635
900                      0.6346896959200262       0.004949999999999938
910                      0.6357586552101574       0.004959999999999978
920                      0.6368253957208672       0.004969999999999955
930                      0.6378898715597828       0.004979999999999958
940                      0.6389520376047325       0.004989999999999983
950                      0.6400118471147374       0.004999999999999969
960                      0.6410692510627344       0.005009999999999961
970                      0.6421241983808981       0.005019999999999952
980                      0.643176635184143        0.005029999999999972
990                      0.644226504018708        0.005039999999999969
1000                     0.6452737449386132       0.00504999999999995
1010                     0.6463182947377019       0.005059999999999997
1020                     0.6473600866939381       0.005069999999999961
1030                     0.6483990503043859       0.005079999999999975
1040                     0.649435112843456        0.005089999999999948
1050                     0.6504681967718956       0.005099999999999992
1060                     0.6514982295466295       0.005109999999999945
1070                     0.6525251122344126       0.005119999999999948
1080                     0.6535487479514053       0.005129999999999974
1090                     0.654569036048985        0.005139999999999961
1100                     0.6555858712260835       0.0051499999999999515
1110                     0.656599137250477        0.005159999999999946
1120                     0.6576087110419938       0.005169999999999966
1130                     0.6586144609650024       0.005179999999999964
1140                     0.6596162459145114       0.005189999999999937
1150                     0.6606139147311532       0.0051999999999999885
1160                     0.6616073023876925       0.00520999999999995
1170                     0.6625962315649135       0.0052199999999999695
1180                     0.6635805103548107       0.005229999999999937
1190                     0.66455993122433         0.005239999999999985
1200                     0.6655342680742726       0.0052499999999999535
1210                     0.6665032729045767       0.0052599999999999566
1220                     0.6674666754366994       0.005269999999999983
1230                     0.6684241796861152       0.00527999999999995
1240                     0.6693754595823983       0.005289999999999965
1250                     0.6703201565733389       0.0052999999999999315
1260                     0.6712578713034814       0.005309999999999981
1270                     0.6721881607045385       0.005319999999999949
1280                     0.673110530902494        0.00532999999999995
1290                     0.6740244287550687       0.005339999999999978
1300                     0.6749292384107805       0.0053499999999999685
1310                     0.6758242560566813       0.005359999999999959
1320                     0.6767086793458376       0.005369999999999952
1330                     0.6775815965701926       0.0053799999999999725
1340                     0.6784419731019571       0.005389999999999967
1350                     0.6792886086111163       0.005399999999999939
1360                     0.680120095717545        0.005409999999999996
1370                     0.6809347770878483       0.0054199999999999535
1380                     0.6817307067249592       0.0054299999999999765
1390                     0.6825055696118175       0.0054399999999999405
1400                     0.6832565860332901       0.005449999999999994
1410                     0.6839803881821711       0.0054599999999999415
1420                     0.6846728387072324       0.005469999999999942
1430                     0.6853288168074304       0.005479999999999971
1440                     0.6859418869620879       0.00548999999999996
1450                     0.6865038541941841       0.005499999999999953
1460                     0.6870041846717312       0.005509999999999945
1470                     0.6874289990321708       0.0055199999999999685
1480                     0.6877598397594773       0.005529999999999962
1490                     0.6879713546273444       0.005539999999999932
1500                     0.6880281666396992       0.005549999999999988
1510                     0.6878772166402162       0.005559999999999948
1520                     0.6874032543835087       0.005569999999999972
1530                     0.6861802352552281       0.005579999999999932
1540                     0.6809675784150354       0.005589999999999988
1550                     0.6666749127971356       0.0055999999999999505
1560                     0.6527487986436623       0.005609999999999951
1570                     0.6392337362686935       0.005619999999999979
1580                     0.6256801184851472       0.005629999999999941
1590                     0.6118650859539452       0.005639999999999966
1600                     0.5976710132439885       0.005649999999999925
1610                     0.583033409093963        0.005659999999999981
1620                     0.5679405382774558       0.005669999999999944
1630                     0.5523691894477787       0.005679999999999942
1640                     0.5363153229241319       0.005689999999999972
1650                     0.5197934537043091       0.005699999999999961
1660                     0.5028210891156979       0.005709999999999958
1670                     0.48540937419535996      0.005719999999999944
1680                     0.46758439664180784      0.0057299999999999695
1690                     0.4493710484081856       0.005739999999999964
1700                     0.4308018317805988       0.005749999999999929
1700                     0.4308018317805988       0.005749999999999929
1701                     0.4289206117024105       0.005750999999999998
1702                     0.4270429369038523       0.005751999999999931
1703                     0.42516819564981034      0.005752999999999932
1704                     0.42328652682210843      0.005753999999999999
1705                     0.42139451218464774      0.00575499999999993
1706                     0.41949768484957256      0.005755999999999998
1707                     0.4176057908614975       0.005756999999999968
1708                     0.41571606790522486      0.0057579999999999385
1709                     0.41381867537839295      0.0057589999999999855
1710                     0.4119110926286517       0.005759999999999993
1711                     0.4099996309824746       0.005760999999999921
1712                     0.40809457164764         0.00576199999999999
1713                     0.406190551861414        0.005762999999999962
1714                     0.4042779400352706       0.005763999999999957
1715                     0.40235550552518806      0.005764999999999989
1716                     0.40043037682665733      0.005765999999999961
1717                     0.39851302607459155      0.00576699999999996
1718                     0.3965952222519313       0.00576799999999997
1719                     0.39466787358470923      0.005768999999999983
1720                     0.392731337473462        0.005769999999999948
1721                     0.39079442177720075      0.005770999999999986
1722                     0.38886557567262936      0.005771999999999951
1723                     0.3869342864162567       0.005772999999999951
1724                     0.38499266555375883      0.005773999999999989
1725                     0.38304294191190347      0.0057749999999999494
1726                     0.3810969783389441       0.00577599999999995
1727                     0.3791572524593614       0.005776999999999962
1728                     0.3772125845294847       0.005777999999999955
1729                     0.37525709117931155      0.005778999999999929
1730                     0.3732951812889643       0.00577999999999998
1731                     0.37134080222018384      0.005780999999999938
1732                     0.3693900795053154       0.005781999999999948
1733                     0.3674319922596117       0.005782999999999982
1734                     0.3654630123799152       0.00578399999999994
1735                     0.3634898960898601       0.005784999999999948
1736                     0.36152671072320836      0.00578599999999998
1737                     0.35956439275356455      0.005786999999999952
1738                     0.3575926205883686       0.005787999999999919
1739                     0.3556106078736639       0.005788999999999987
1740                     0.3536295368004101       0.005789999999999935
1741                     0.35165754559611534      0.005791000000000004
1742                     0.34968281907170035      0.005791999999999969
1743                     0.3476970283357545       0.005792999999999939
1744                     0.34570267423445133      0.005793999999999973
1745                     0.3437148073296457       0.005794999999999979
1746                     0.34173296098499806      0.00579599999999994
1747                     0.3397446232795142       0.005796999999999972
1748                     0.33774439078801527      0.005797999999999981
1749                     0.33573825065101637      0.005798999999999945
1750                     0.33374279590790074      0.005799999999999994
1751                     0.33174917092484507      0.005800999999999966
1752                     0.3297457263696955       0.005801999999999961
1753                     0.3277307560269489       0.005802999999999973
1754                     0.3257166746023834       0.005803999999999969
1755                     0.323712227180381        0.005804999999999935
1756                     0.3217042988064746       0.005805999999999972
1757                     0.3196840333531906       0.0058069999999999684
1758                     0.31765413702689127      0.0058079999999999365
1759                     0.3156317893936796       0.005808999999999979
1760                     0.3136147454913242       0.0058099999999999385
1761                     0.31158926460692776      0.005810999999999953
1762                     0.3095503147600611       0.005811999999999965
1763                     0.307507203366197        0.005812999999999957
1764                     0.3054740583806841       0.005813999999999932
1765                     0.3034400550046928       0.005814999999999966
1766                     0.3013934110949416       0.005815999999999958
1767                     0.29933417289823633      0.00581699999999993
1768                     0.2972789959075636       0.005818000000000002
1769                     0.2952307636724684       0.005818999999999928
1770                     0.29317433684055244      0.005819999999999936
1771                     0.29110249036947256      0.005820999999999985
1772                     0.28902331978524226      0.005821999999999951
1773                     0.2869523734230092       0.005822999999999922
1774                     0.2848810508912731       0.00582399999999999
1775                     0.2827955119249367       0.005824999999999922
1776                     0.2806947147568417       0.005825999999999989
1777                     0.2785957787921848       0.00582699999999999
1778                     0.27650208640609536      0.0058279999999999235
1779                     0.2743985535821146       0.005828999999999995
1780                     0.2722768092600099       0.005829999999999967
1781                     0.27014696762040863      0.005830999999999946
1782                     0.2680220380690958       0.005831999999999978
1783                     0.26589364783086267      0.005832999999999982
1784                     0.2637468815921908       0.005833999999999947
1785                     0.26158246525015466      0.005834999999999982
1786                     0.25941912682358215      0.005835999999999986
1787                     0.2572560956534962       0.005836999999999945
1788                     0.25507711982173537      0.00583799999999999
1789                     0.2528757957703675       0.0058389999999999545
1790                     0.2506679709382644       0.0058399999999999555
1791                     0.24845954143764015      0.005840999999999977
1792                     0.24623822131390674      0.005841999999999972
1793                     0.2439913328848344       0.0058429999999999385
1794                     0.24173026986232632      0.00584399999999998
1795                     0.2394650529798828       0.005844999999999942
1796                     0.23718786254947313      0.005845999999999947
1797                     0.23488240648028968      0.005846999999999984
1798                     0.23255592342391018      0.00584799999999994
1799                     0.2302202247708039       0.0058489999999999515
1800                     0.22786947823110287      0.005849999999999955
1801                     0.22548733341972294      0.0058509999999999465
1802                     0.22307822858098816      0.005851999999999934
1803                     0.22065344128369999      0.005853000000000003
1804                     0.21820703352909573      0.005853999999999932
1805                     0.21572325230038122      0.005854999999999938
1806                     0.2132068958117508       0.0058559999999999715
1807                     0.21066629459792344      0.005856999999999937
1808                     0.20809287909436303      0.005857999999999938
1809                     0.20547212744270318      0.005858999999999977
1810                     0.2028122814158386       0.005859999999999943
1811                     0.20011520478889835      0.005860999999999979
1812                     0.1973680641135068       0.005861999999999993
1813                     0.19456309871546273      0.005862999999999926
1814                     0.19170555206926818      0.005863999999999994
1815                     0.18878669493103162      0.005864999999999969
1816                     0.18579328534287617      0.005865999999999931
1817                     0.18272509695786524      0.005866999999999999
1818                     0.17957424096533975      0.00586799999999997
1819                     0.17632296944064949      0.005868999999999964
1820                     0.17296614886391332      0.005869999999999967
1821                     0.1694893454848126       0.005870999999999976
1822                     0.16586774283822323      0.00587199999999995
1823                     0.16208748037676068      0.005872999999999994
1824                     0.15811920519256434      0.005873999999999957
1825                     0.15392180950943984      0.005874999999999958
1826                     0.14945794109073082      0.005875999999999964
1827                     0.14465749490103044      0.005876999999999959
1828                     0.13943426476127846      0.005877999999999957
1829                     0.13366116624406252      0.005878999999999963
1830                     0.12713508574704893      0.005879999999999962
1831                     0.11951467794386952      0.005880099999999966
1832                     0.11024406672884278      0.0058801999999999344
1833                     0.09815007124616079      0.005880299999999931
1834                     0.08058277988790005      0.0058803999999999315
1835                     0.05153592991459047      0.0058804999999999405
1836                     0.013431540792476717     0.0058805999999999425
1837                     0.003430530561379178     0.005880699999999964
1838                     0.003150885875805036     0.0058807999999999335
1839                     0.003144131513067583     0.005880899999999938
1840                     0.00314429398755367      0.005880999999999931
1841                     0.0031445708171220503    0.005881099999999936
1842                     0.0031444769625039383    0.005881199999999944
1843                     0.0031442647026781014    0.005881299999999946
1844                     0.0031440806149794186    0.005881400000000001
1845                     0.003144026190993986     0.005881499999999973
1846                     0.003143809969402574     0.005881599999999976
1847                     0.0031435185759567034    0.005881699999999967
1848                     0.003143277898898141     0.005881799999999974
1849                     0.003143115209228468     0.005881899999999982
1850                     0.0031429649368908594    0.00588199999999999
1851                     0.003142973834542586     0.005882100000000007
1852                     0.0031427990991106072    0.005882199999999978
1853                     0.0031427086246631577    0.00588229999999998
1854                     0.0031425154521259767    0.005882399999999967
1855                     0.0031422223625082236    0.005882499999999977
1856                     0.003141982686683306     0.005882599999999984
1857                     0.0031418188117685606    0.005882699999999972
1858                     0.0031416706752205184    0.005882799999999971
1859                     0.003141660895926621     0.0058828999999999436
1860                     0.003141573898931705     0.005882999999999944
1861                     0.0031413813444029666    0.005883099999999934
1862                     0.0031410887460863925    0.0058831999999999435
1863                     0.00314085036404888      0.005883299999999947
1864                     0.0031406861316922705    0.005883399999999938
1865                     0.0031405380536322553    0.005883499999999941
1866                     0.003140528093208359     0.005883599999999943
1867                     0.0031404412557422775    0.005883699999999949
1868                     0.0031402488006538496    0.005883799999999938
1869                     0.0031399563865143194    0.00588389999999994
1870                     0.003139718127028859     0.005883999999999953
1871                     0.0031395539829686425    0.005884099999999944
1872                     0.0031394059722731804    0.005884199999999944
1873                     0.0031393959669017172    0.0058842999999999855
1874                     0.003139309140609926     0.0058843999999999876
1875                     0.0031391167890156514    0.005884499999999972
1876                     0.0031388245629437005    0.005884599999999981
1877                     0.0031385864483527612    0.005884699999999991
1878                     0.0031384223857620188    0.005884799999999981
1879                     0.0031382744423557388    0.005884899999999987
1880                     0.0031382643896769933    0.005884999999999957
1881                     0.0031381775776925065    0.0058850999999999765
1882                     0.0031379853294712223    0.0058851999999999785
1883                     0.003137693291176513     0.005885299999999984
1884                     0.0031374553207845265    0.005885399999999993
1885                     0.0031372913398001116    0.005885499999999981
1886                     0.003137143463661295     0.005885599999999985
1887                     0.003137133363803617     0.005885699999999956
1888                     0.0031370465660641345    0.005885799999999941
1889                     0.003136854421141871     0.005885899999999941
1890                     0.0031365625704799028    0.005885999999999949
1891                     0.003136324744185398     0.005886099999999951
1892                     0.003136160844756792     0.005886199999999947
1893                     0.00313601303583842      0.005886299999999952
1894                     0.003136002888887291     0.005886399999999921
1895                     0.0031359161053926515    0.005886499999999944
1896                     0.0031357240637109405    0.005886599999999947
1897                     0.003135432400519833     0.005886699999999954
1898                     0.0031351947182127753    0.005886799999999956
1899                     0.003135030900282102     0.005886899999999954
1900                     0.003134883158557373     0.00588699999999992
1901                     0.003134872964568816     0.005887099999999925
1902                     0.003134786195349947     0.005887199999999913
1903                     0.003134594256824354     0.005887299999999984
1904                     0.003134302780961555     0.005887399999999992
1905                     0.0031340652425173835    0.005887499999999994
1906                     0.0031339015060392306    0.0058875999999999885
1907                     0.00313375383145974      0.00588769999999996
1908                     0.003133743590513055     0.005887799999999965
1909                     0.0031336568355770106    0.005887899999999956
1910                     0.003133465000141315     0.00588799999999999
1911                     0.0031331737114535436    0.005888099999999995
1912                     0.0031329363167641247    0.005888199999999983
1913                     0.003132772661680638     0.005888299999999991
1914                     0.003132625054209586     0.005888399999999962
1915                     0.003132614766380408     0.005888499999999965
1916                     0.0031325280257447023    0.005888599999999951
1917                     0.0031323362933271173    0.005888699999999954
1918                     0.003132045191654916     0.005888799999999961
1919                     0.003131807940615976     0.005888899999999949
1920                     0.0031316443668710304    0.005888999999999949
1921                     0.0031314968264748917    0.005889099999999928
1922                     0.0031314864918210237    0.005889199999999932
1923                     0.0031313997655043765    0.005889299999999921
1924                     0.0031312081360393247    0.005889399999999956
1925                     0.0031309172212272765    0.00588949999999996
1926                     0.003130680113714218     0.005889599999999954
1927                     0.003130516621267702     0.005889699999999954
1928                     0.0031303691479042943    0.005889799999999931
1929                     0.003130358766505342     0.005889899999999935
1930                     0.0031302720545189518    0.005889999999999924
1931                     0.003130080527931132     0.005890099999999926
1932                     0.003129789799834605     0.005890200000000001
1933                     0.003129552835736288     0.0058902999999999915
1934                     0.0031293894245235814    0.005890399999999992
1935                     0.0031292420181578693    0.005890499999999972
1936                     0.0031292315900821434    0.005890599999999975
1937                     0.003129144892450169     0.005890699999999961
1938                     0.003128953468665116     0.00589079999999997
1939                     0.003128662927130253     0.005890900000000005
1940                     0.0031284261063339847    0.005890999999999994
1941                     0.003128262776307581     0.005891099999999997
1942                     0.003128115436904259     0.005891199999999967
1943                     0.003128104962221674     0.005891299999999961
1944                     0.003128018278947237     0.0058913999999999625
1945                     0.0031278269578974066    0.005891499999999969
1946                     0.0031275366027693186    0.005891599999999969
1947                     0.0031272999251610355    0.005891699999999957
1948                     0.0031271366762685372    0.005891799999999962
1949                     0.0031269894037927013    0.0058918999999999335
1950                     0.0031269788825686352    0.005891999999999926
1951                     0.0031268922136745807    0.005892099999999927
1952                     0.0031267009952952816    0.005892199999999938
1953                     0.003126410826419171     0.005892299999999938
1954                     0.0031261742918987745    0.00589239999999996
1955                     0.0031260111240822234    0.005892499999999967
1956                     0.003125863918483783     0.005892599999999935
1957                     0.0031258533508005345    0.005892699999999932
1958                     0.0031257666962987694    0.0058927999999999325
1959                     0.0031255755805122535    0.00589289999999994
1960                     0.0031252855977413757    0.005892999999999942
1961                     0.003125049206180619     0.005893100000000001
1962                     0.0031248861193928046    0.005893199999999967
1963                     0.0031247389806426133    0.005893299999999973
1964                     0.0031247283665666935    0.005893399999999967
1965                     0.0031246417264726998    0.005893499999999971
1966                     0.003124450713210185     0.005893599999999979
1967                     0.0031241609163894066    0.005893699999999986
1968                     0.003123924667679234     0.005893800000000002
1969                     0.003123761661873196     0.005893899999999974
1970                     0.003123614589932573     0.005893999999999977
1971                     0.0031236039295266214    0.005894099999999966
1972                     0.003123517303861903     0.005894199999999974
1973                     0.003123326393049926     0.00589429999999998
1974                     0.003123036782027848     0.005894399999999984
1975                     0.003122800676063159     0.005894499999999968
1976                     0.0031226377511736894    0.005894599999999939
1977                     0.003122490746007425     0.005894699999999941
1978                     0.003122480039353202     0.005894799999999928
1979                     0.0031223934281177663    0.005894899999999939
1980                     0.0031222026196972303    0.005894999999999947
1981                     0.0031219131943206768    0.005895099999999936
1982                     0.0031216772309817084    0.005895199999999936
1983                     0.003121514386965028     0.00589529999999994
1984                     0.0031213674485310984    0.005895399999999945
1985                     0.0031213566956900442    0.005895499999999934
1986                     0.003121270098912497     0.0058955999999999445
1987                     0.0031210793928007586    0.005895699999999948
1988                     0.003120790152922133     0.00589579999999994
1989                     0.003120554332095675     0.00589589999999994
1990                     0.0031203915688997855    0.005895999999999981
1991                     0.0031202446971694306    0.005896099999999983
1992                     0.0031202338982087028    0.005896199999999972
1993                     0.0031201473158991616    0.005896299999999977
1994                     0.0031199567120307786    0.005896399999999988
1995                     0.003119667657500512     0.005896499999999979
1996                     0.0031194319790760617    0.005896599999999983
1997                     0.0031192692966455437    0.0058966999999999865
1998                     0.003119122491572895     0.005896799999999989
1999                     0.0031191116465688704    0.005896899999999974
2000                     0.0031190250787450254    0.00589699999999998


==> Data/SingleEdgeNotchedTension/NotchTension_Aug_Lodi.txt <==
% Model:              PFFM_AugSlack_NotchTension1.5e-2.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 4 2021, 17:15
% Table:              Table 1 - Line Average 1
% Time (s)                                        solid.RFy*1[mm] (kN)                              Displacement field, Y component (mm)
0                                                 0                                                 0
10                                                0.013707575308001064                              1.0000000000000041E-4
20                                                0.02741324496289892                               2.0000000000000082E-4
30                                                0.04111497983320784                               3.000000000000005E-4
40                                                0.05481075013522537                               4.000000000000017E-4
50                                                0.06849852505839375                               4.999999999999983E-4
60                                                0.08217627238946108                               6.000000000000009E-4
70                                                0.0958419581143168                                6.999999999999954E-4
80                                                0.10949354599028352                               8.000000000000033E-4
90                                                0.12312899708141449                               9.000000000000001E-4
100                                               0.13674626924959282                               9.999999999999968E-4
110                                               0.15034331659237937                               0.0011
120                                               0.16391808881928743                               0.001200000000000002
130                                               0.17746853055503703                               0.001299999999999998
140                                               0.19099258055928958                               0.0013999999999999909
150                                               0.204488170847301                                 0.001499999999999997
160                                               0.21795322569975698                               0.0016000000000000066
170                                               0.23138566054121174                               0.0017000000000000075
180                                               0.24478338066807365                               0.0018000000000000002
190                                               0.25814427980247395                               0.001900000000000001
200                                               0.2714662384457877                                0.0019999999999999935
210                                               0.28474712199504637                               0.002099999999999994
220                                               0.297984778587566                                 0.0022000000000000144
230                                               0.3111770366251455                                0.0022999999999999982
240                                               0.3243217019229359                                0.0024000000000000037
250                                               0.33741655441570345                               0.0024999999999999823
260                                               0.35045934433913944                               0.002599999999999996
270                                               0.36344778778636244                               0.00270000000000001
280                                               0.376379561515991                                 0.0027999999999999796
290                                               0.38925229685910523                               0.002900000000000007
300                                               0.40206357253465436                               0.0029999999999999944
310                                               0.41481090610782134                               0.0031000000000000094
320                                               0.42749174382870875                               0.0032000000000000136
330                                               0.4401034484099056                                0.0032999999999999896
340                                               0.45264328424281824                               0.003400000000000014
350                                               0.46510839937052345                               0.0034999999999999827
360                                               0.4774958033109669                                0.0036000000000000003
370                                               0.48980233950398916                               0.0036999999999999854
380                                               0.5020246507367375                                0.0038000000000000043
390                                               0.5141591352069277                                0.0039000000000000068
400                                               0.5262018913823054                                0.003999999999999986
410                                               0.5381486404671819                                0.004100000000000022
420                                               0.5499946316842131                                0.004199999999999988
430                                               0.5617345086637415                                0.004299999999999984
440                                               0.5733621259781897                                0.004400000000000029
450                                               0.5848702892994001                                0.004499999999999997
460                                               0.5858776644792948                                0.004509999999999989
470                                               0.5870195362462329                                0.004520000000000023
480                                               0.5881598544527415                                0.00453
490                                               0.589298832280936                                 0.00454000000000004
500                                               0.5904364742781928                                0.00454999999999998
510                                               0.5915727703129102                                0.00456000000000001
520                                               0.592707709227681                                 0.004569999999999993
530                                               0.5938412795573408                                0.004579999999999989
540                                               0.5949734695575626                                0.004590000000000006
550                                               0.596104267195326                                 0.004599999999999997
560                                               0.5972336601374623                                0.004610000000000017
570                                               0.598361635738162                                 0.0046199999999999766
580                                               0.5994881810262327                                0.004629999999999988
590                                               0.6006132826918842                                0.004639999999999988
600                                               0.6017369270715568                                0.004649999999999975
610                                               0.6028591001342303                                0.004660000000000016
620                                               0.6039797874647715                                0.004669999999999991
630                                               0.605098974247119                                 0.00468000000000003
640                                               0.6062166452471865                                0.004689999999999968
650                                               0.6073327847937173                                0.004700000000000002
660                                               0.6084473767592946                                0.0047099999999999816
670                                               0.6095604045387326                                0.004719999999999988
680                                               0.6106718510293886                                0.004730000000000008
690                                               0.6117816986028578                                0.004740000000000002
700                                               0.6128899291045397                                0.004750000000000024
710                                               0.6139965237814868                                0.004759999999999984
720                                               0.6151014632673216                                0.00477
730                                               0.6162047275794074                                0.00477999999999998
740                                               0.6173062960727965                                0.004789999999999985
750                                               0.6184061474068026                                0.004800000000000008
760                                               0.6195042595104187                                0.004809999999999997
770                                               0.6206006095350095                                0.004820000000000024
780                                               0.6216951738278238                                0.00482999999999998
790                                               0.6227879278800108                                0.004839999999999999
800                                               0.6238788462830049                                0.004849999999999996
810                                               0.6249679026778443                                0.004859999999999978
820                                               0.6260550697027248                                0.00487000000000002
830                                               0.6271403189364955                                0.004879999999999989
840                                               0.6282236208374083                                0.004890000000000037
850                                               0.6293049446784796                                0.004899999999999971
860                                               0.630384258474334                                 0.00491000000000002
870                                               0.6314615289128449                                0.004919999999999986
880                                               0.6325367212666491                                0.004929999999999993
890                                               0.633609800015514                                 0.004940000000000014
900                                               0.6346807308182674                                0.004949999999999996
910                                               0.6357494714155912                                0.004960000000000015
920                                               0.6368159837126937                                0.004969999999999974
930                                               0.6378802208529714                                0.0049799999999999974
940                                               0.6389421376060813                                0.0049899999999999875
950                                               0.6400016865476992                                0.0049999999999999645
960                                               0.6410588179068948                                0.005010000000000014
970                                               0.6421134800091837                                0.0050199999999999785
980                                               0.6431656177202468                                0.005030000000000031
990                                               0.6442151727824555                                0.0050399999999999594
1000                                              0.6452620842229917                                0.005050000000000014
1010                                              0.6463062876832093                                0.005059999999999975
1020                                              0.6473477151928718                                0.005069999999999982
1030                                              0.6483862950155074                                0.005080000000000005
1040                                              0.649421953259014                                 0.005089999999999996
1050                                              0.6504546138903999                                0.005100000000000022
1060                                              0.6514841969406097                                0.005109999999999983
1070                                              0.652510601868591                                 0.005120000000000008
1080                                              0.6535337310687975                                0.005129999999999977
1090                                              0.6545534818099533                                0.005139999999999975
1100                                              0.655569745797366                                 0.005149999999999999
1110                                              0.6565824032399586                                0.005159999999999989
1120                                              0.6575913279867963                                0.0051700000000000175
1130                                              0.6585963844552886                                0.005179999999999975
1140                                              0.6595974275084777                                0.0051900000000000045
1150                                              0.6605943006202843                                0.005199999999999989
1160                                              0.6615868332305633                                0.005210000000000024
1170                                              0.6625748417665356                                0.005220000000000019
1180                                              0.6635581270927337                                0.0052299999999999795
1190                                              0.6645364740375179                                0.0052400000000000346
1200                                              0.6655096459276446                                0.005249999999999965
1210                                              0.6664773842252578                                0.0052600000000000225
1220                                              0.6674394060593785                                0.00526999999999998
1230                                              0.6683954008144285                                0.005280000000000042
1240                                              0.6693450250077158                                0.0052900000000000065
1250                                              0.6702879000857401                                0.005299999999999998
1260                                              0.6712236021943229                                0.005310000000000015
1270                                              0.6721516601036427                                0.005319999999999977
1280                                              0.6730715459433338                                0.005329999999999999
1290                                              0.6739826660597297                                0.0053399999999999845
1300                                              0.6748843584788121                                0.005349999999999958
1310                                              0.6757758519076529                                0.005360000000000011
1320                                              0.6766562721825146                                0.00536999999999997
1330                                              0.6775246189650665                                0.005380000000000031
1340                                              0.6783797428259695                                0.005389999999999958
1350                                              0.6792202997192232                                0.00540000000000002
1360                                              0.680044679135475                                 0.005409999999999977
1370                                              0.6808509870013958                                0.005420000000000036
1380                                              0.681636959708282                                 0.005429999999999999
1390                                              0.6823998580007329                                0.00543999999999999
1400                                              0.6831363317058371                                0.005450000000000017
1410                                              0.6838422235472826                                0.005459999999999979
1420                                              0.6845122953472533                                0.005470000000000007
1430                                              0.6851398615711564                                0.005479999999999997
1440                                              0.685716184544832                                 0.005490000000000028
1450                                              0.6862296695931871                                0.005500000000000026
1460                                              0.6866645081813024                                0.005509999999999979
1470                                              0.6869984477560156                                0.005520000000000014
1480                                              0.6871990575814143                                0.00552999999999997
1490                                              0.6872158932660059                                0.005540000000000004
1500                                              0.6869632457764161                                0.005549999999999989
1510                                              0.6861910811460818                                0.005560000000000021
1520                                              0.68291202725471                                  0.005570000000000017
1530                                              0.6624488237833516                                0.005579999999999979
1540                                              0.6402101090488803                                0.005590000000000031
1550                                              0.6187362732659438                                0.0055999999999999574
1560                                              0.5969901790806548                                0.005610000000000021
1570                                              0.5746538443096681                                0.005619999999999975
1580                                              0.5515860939264101                                0.005630000000000042
1590                                              0.5278088948886018                                0.005640000000000002
1600                                              0.5033105820328491                                0.005649999999999988
1610                                              0.47814391880450013                               0.00566000000000002
1620                                              0.4524106352806978                                0.005669999999999986
1630                                              0.4261978696715902                                0.005680000000000012
1640                                              0.39960135377847594                               0.005689999999999993
1650                                              0.3727207721243452                                0.005700000000000021
1660                                              0.3456366938750025                                0.005710000000000013
1670                                              0.31836842391539216                               0.005719999999999968
1680                                              0.2908046588586917                                0.0057300000000000285
1690                                              0.2626048620545438                                0.005739999999999958
1700                                              0.23291964104914806                               0.005750000000000022
1710                                              0.1996009140912335                                0.005759999999999971
1720                                              0.15531254224183083                               0.005770000000000036
1730                                              0.013994579518998644                              0.005779999999999995
1740                                              0.0036131285516541913                             0.005789999999999989
1750                                              0.0032906443607515637                             0.005800000000000016
1760                                              0.003265179656736935                              0.005809999999999981
1770                                              0.0032463810741105202                             0.005820000000000006
1780                                              0.0032307028473883125                             0.005829999999999994
1790                                              0.003213606590362766                              0.005840000000000027
1800                                              0.0031969614123860666                             0.005850000000000022
1810                                              0.00318074705203275                               0.005859999999999977
1820                                              0.0031638116330517836                             0.005870000000000008
1830                                              0.0031473456905385245                             0.005879999999999978
1840                                              0.0031312175801053474                             0.00589
1850                                              0.0031151684200453294                             0.005899999999999983
1860                                              0.0030992230738990365                             0.005910000000000022
1870                                              0.003083387420400427                              0.00592000000000001
1880                                              0.003067660887214272                              0.0059299999999999665
1890                                              0.0030520425420813607                             0.00594000000000003
1900                                              0.003036531439919094                              0.00594999999999997
1910                                              0.0030211266442740016                             0.005960000000000019
1920                                              0.0030058272289310794                             0.00596999999999997
1930                                              0.002990632277249638                              0.005980000000000042
1940                                              0.002975540882441092                              0.005989999999999995
1950                                              0.0029605521476613788                             0.005999999999999989
1960                                              0.002945665185346851                              0.006010000000000016
1970                                              0.0029308791172328657                             0.0060199999999999915
1980                                              0.002916193074655131                              0.006030000000000008
1990                                              0.0029016061980289493                             0.006039999999999996
2000                                              0.0028871176366964107                             0.006050000000000026


==> Data/SingleEdgeNotchedTension/NotchTension_Current.txt <==
% Model:              PFFM_Slack_NotchTension_test.mph
% Version:            COMSOL 5.6.0.280
% Date:               Mar 23 2021, 14:29
% Table:              Table 1 - Line Average 1
% Time (s)                                        solid.RFy*1[mm] (kN)                              Displacement field, Y component (mm)
10                                                13.707581794486225                                9.99999999999992E-5
20                                                27.413270072215376                                1.999999999999984E-4
30                                                41.115035794704276                                2.9999999999999683E-4
40                                                54.810849309534454                                3.999999999999968E-4
50                                                68.4986799934801                                  4.999999999999985E-4
60                                                82.1764958792259                                  5.999999999999937E-4
70                                                95.8422632594731                                  6.999999999999939E-4
80                                                109.49394626188933                                7.999999999999936E-4
90                                                123.1295063878997                                 8.999999999999997E-4
100                                               136.7469020077018                                 9.99999999999997E-4
110                                               150.34408780329738                                0.001099999999999996
120                                               163.91901415018023                                0.0011999999999999873
130                                               177.46962642762784                                0.0012999999999999971
140                                               190.99386424650558                                0.0013999999999999878
150                                               204.48966057924162                                0.0014999999999999796
160                                               217.95494078063516                                0.0015999999999999873
170                                               231.3876214793896                                 0.0016999999999999774
180                                               244.7856093214994                                 0.0017999999999999993
190                                               258.146799541158                                  0.0018999999999999933
200                                               271.4690743370298                                 0.001999999999999994
210                                               284.75030101281163                                0.0020999999999999817
220                                               297.98832985205115                                0.002199999999999992
230                                               311.1809916784512                                 0.002299999999999972
240                                               324.3260950478639                                 0.0023999999999999746
250                                               337.4214230066397                                 0.0024999999999999853
260                                               350.46472933645987                                0.0025999999999999942
270                                               363.4537341884236                                 0.0026999999999999694
280                                               376.3861189864734                                 0.0027999999999999757
290                                               389.2595204525747                                 0.002899999999999997
300                                               402.07152357004446                                0.0029999999999999593
310                                               414.81965323011144                                0.0030999999999999765
320                                               427.50136430417626                                0.0031999999999999746
330                                               440.1140297275605                                 0.0032999999999999926
340                                               452.6549261095572                                 0.0033999999999999547
350                                               465.1212162226587                                 0.0034999999999999693
360                                               477.5099275132546                                 0.0035999999999999986
370                                               489.81792547051793                                0.003699999999999949
380                                               502.0418803117943                                 0.0037999999999999865
390                                               514.178224793626                                  0.0038999999999999625
400                                               526.2231013309365                                 0.003999999999999988
410                                               538.172288763122                                  0.004099999999999947
420                                               550.0211117767668                                 0.004199999999999963
430                                               561.7643159109454                                 0.004299999999999987
440                                               573.3958959960232                                 0.004399999999999984
450                                               584.9088561598668                                 0.0044999999999999875
460                                               585.8820104503637                                 0.0045099999999999646
470                                               587.0236605651039                                 0.004519999999999959
480                                               588.164021209811                                  0.0045299999999999455
490                                               589.3030589535088                                 0.004539999999999973
500                                               590.4407631389071                                 0.0045499999999999595
510                                               591.5771228743141                                 0.0045599999999999695
520                                               592.7121270129184                                 0.004569999999999988
530                                               593.8457641426837                                 0.004579999999999964
540                                               594.9780225760475                                 0.00458999999999996
550                                               596.1088903398812                                 0.004599999999999944
560                                               597.238355163708                                  0.004609999999999975
570                                               598.3664044675762                                 0.004619999999999962
580                                               599.4930253494653                                 0.0046299999999999675
590                                               600.6182045719298                                 0.00463999999999999
600                                               601.7419285480025                                 0.004649999999999977
610                                               602.8641833266287                                 0.004659999999999963
620                                               603.9849545769033                                 0.0046699999999999554
630                                               605.1042275717095                                 0.004679999999999971
640                                               606.2219871703335                                 0.004689999999999972
650                                               607.3382178001648                                 0.004699999999999962
660                                               608.4529034373235                                 0.00471
670                                               609.5660275862471                                 0.004719999999999971
680                                               610.6775732599544                                 0.004729999999999974
690                                               611.78752295291                                   0.0047399999999999535
700                                               612.8958586323107                                 0.004749999999999989
710                                               614.0025616955448                                 0.004759999999999948
720                                               615.1076129146049                                 0.004769999999999955
730                                               616.2109924601517                                 0.004779999999999975
740                                               617.3126798496199                                 0.004789999999999966
750                                               618.4126539152031                                 0.004799999999999949
760                                               619.510892769552                                  0.004809999999999949
770                                               620.6073737574584                                 0.004819999999999965
780                                               621.702073434003                                  0.0048299999999999645
790                                               622.7949675111798                                 0.004839999999999946
800                                               623.8860308150656                                 0.004849999999999989
810                                               624.9752372374676                                 0.004859999999999956
820                                               626.0625596842445                                 0.004869999999999965
830                                               627.1479700199391                                 0.00487999999999994
840                                               628.2314390084447                                 0.004889999999999979
850                                               629.3129362503186                                 0.0048999999999999565
860                                               630.3924301111291                                 0.004909999999999963
870                                               631.4698876533025                                 0.004919999999999985
880                                               632.545274556606                                  0.004929999999999953
890                                               633.6185550870159                                 0.0049399999999999635
900                                               634.6896959200279                                 0.004949999999999938
910                                               635.7586552101578                                 0.004959999999999978
920                                               636.8253957208661                                 0.004969999999999955
930                                               637.889871559783                                  0.004979999999999958
940                                               638.952037604732                                  0.004989999999999983
950                                               640.0118471147376                                 0.004999999999999969
960                                               641.0692510627342                                 0.005009999999999961
970                                               642.1241983808977                                 0.005019999999999952
980                                               643.176635184145                                  0.005029999999999972
990                                               644.2265040187089                                 0.005039999999999969
1000                                              645.2737449386134                                 0.00504999999999995
1010                                              646.3182947377026                                 0.005059999999999997
1020                                              647.3600866939377                                 0.005069999999999961
1030                                              648.3990503043871                                 0.005079999999999975
1040                                              649.435112843456                                  0.005089999999999948
1050                                              650.468196771896                                  0.005099999999999992
1060                                              651.4982295466287                                 0.005109999999999945
1070                                              652.525112234411                                  0.005119999999999948
1080                                              653.5487479514054                                 0.005129999999999974
1090                                              654.5690360489843                                 0.005139999999999961
1100                                              655.5858712260821                                 0.0051499999999999515
1110                                              656.5991372504761                                 0.005159999999999946
1120                                              657.6087110419936                                 0.005169999999999966
1130                                              658.6144609650006                                 0.005179999999999964
1140                                              659.6162459145105                                 0.005189999999999937
1150                                              660.613914731153                                  0.0051999999999999885
1160                                              661.6073023876925                                 0.00520999999999995
1170                                              662.5962315649141                                 0.0052199999999999695
1180                                              663.5805103548106                                 0.005229999999999937
1190                                              664.5599312243309                                 0.005239999999999985
1200                                              665.534268074273                                  0.0052499999999999535
1210                                              666.5032729045762                                 0.0052599999999999566
1220                                              667.4666754367003                                 0.005269999999999983
1230                                              668.4241796861154                                 0.00527999999999995
1240                                              669.3754595823995                                 0.005289999999999965
1250                                              670.3201565733387                                 0.0052999999999999315
1260                                              671.257871303481                                  0.005309999999999981
1270                                              672.188160704539                                  0.005319999999999949
1280                                              673.1105309024935                                 0.00532999999999995
1290                                              674.0244287550686                                 0.005339999999999978
1300                                              674.9292384107805                                 0.0053499999999999685
1310                                              675.8242560566817                                 0.005359999999999959
1320                                              676.7086793458394                                 0.005369999999999952
1330                                              677.581596570192                                  0.0053799999999999725
1340                                              678.4419731019564                                 0.005389999999999967
1350                                              679.2886086111168                                 0.005399999999999939
1360                                              680.120095717547                                  0.005409999999999996
1370                                              680.9347770878477                                 0.0054199999999999535
1380                                              681.7307067249595                                 0.0054299999999999765
1390                                              682.5055696118168                                 0.0054399999999999405
1400                                              683.2565860332904                                 0.005449999999999994
1410                                              683.9803881821714                                 0.0054599999999999415
1420                                              684.6728387072311                                 0.005469999999999942
1430                                              685.3288168074299                                 0.005479999999999971
1440                                              685.9418869620876                                 0.00548999999999996
1450                                              686.5038541941842                                 0.005499999999999953
1460                                              687.0041846717304                                 0.005509999999999945
1470                                              687.4289990321691                                 0.0055199999999999685
1480                                              687.7598397594775                                 0.005529999999999962
1490                                              687.9713546273437                                 0.005539999999999932
1500                                              688.0281666396988                                 0.005549999999999988
1510                                              687.8772166402164                                 0.005559999999999948
1520                                              687.4032543835064                                 0.005569999999999972
1530                                              686.1802352552278                                 0.005579999999999932
1540                                              680.967578415036                                  0.005589999999999988
1550                                              666.6749127971354                                 0.0055999999999999505
1560                                              652.7487986436623                                 0.005609999999999951
1570                                              639.2337362686926                                 0.005619999999999979
1580                                              625.6801184851474                                 0.005629999999999941
1590                                              611.8650859539455                                 0.005639999999999966
1600                                              597.6710132439904                                 0.005649999999999925
1610                                              583.0334090939623                                 0.005659999999999981
1620                                              567.940538277456                                  0.005669999999999944
1630                                              552.3691894477778                                 0.005679999999999942
1640                                              536.3153229241318                                 0.005689999999999972
1650                                              519.7934537043097                                 0.005699999999999961
1660                                              502.82108911569827                                0.005709999999999958
1670                                              485.40937419536164                                0.005719999999999944
1680                                              467.58439664180713                                0.0057299999999999695
1690                                              449.3710484081871                                 0.005739999999999964
1700                                              430.8018317805973                                 0.005749999999999929
1700                                              430.8018317805973                                 0.005749999999999929
1701                                              428.92061170240976                                0.005750999999999998
1702                                              427.04293690385356                                0.005751999999999931
1703                                              425.16819564981085                                0.005752999999999932
1704                                              423.28652682210816                                0.005753999999999999
1705                                              421.39451218464836                                0.00575499999999993
1706                                              419.49768484957315                                0.005755999999999998
1707                                              417.60579086149795                                0.005756999999999968
1708                                              415.71606790522367                                0.0057579999999999385
1709                                              413.81867537839105                                0.0057589999999999855
1710                                              411.9110926286528                                 0.005759999999999993
1711                                              409.9996309824757                                 0.005760999999999921
1712                                              408.0945716476399                                 0.00576199999999999
1713                                              406.19055186141225                                0.005762999999999962
1714                                              404.2779400352703                                 0.005763999999999957
1715                                              402.3555055251882                                 0.005764999999999989
1716                                              400.4303768266563                                 0.005765999999999961
1717                                              398.51302607459047                                0.00576699999999996
1718                                              396.59522225193183                                0.00576799999999997
1719                                              394.6678735847093                                 0.005768999999999983
1720                                              392.7313374734622                                 0.005769999999999948
1721                                              390.7944217771993                                 0.005770999999999986
1722                                              388.86557567262895                                0.005771999999999951
1723                                              386.9342864162582                                 0.005772999999999951
1724                                              384.99266555375755                                0.005773999999999989
1725                                              383.0429419119032                                 0.0057749999999999494
1726                                              381.0969783389443                                 0.00577599999999995
1727                                              379.15725245936255                                0.005776999999999962
1728                                              377.2125845294837                                 0.005777999999999955
1729                                              375.25709117931297                                0.005778999999999929
1730                                              373.2951812889638                                 0.00577999999999998
1731                                              371.3408022201839                                 0.005780999999999938
1732                                              369.390079505316                                  0.005781999999999948
1733                                              367.4319922596101                                 0.005782999999999982
1734                                              365.46301237991366                                0.00578399999999994
1735                                              363.4898960898598                                 0.005784999999999948
1736                                              361.52671072320857                                0.00578599999999998
1737                                              359.56439275356524                                0.005786999999999952
1738                                              357.5926205883686                                 0.005787999999999919
1739                                              355.61060787366256                                0.005788999999999987
1740                                              353.62953680040926                                0.005789999999999935
1741                                              351.657545596116                                  0.005791000000000004
1742                                              349.68281907170046                                0.005791999999999969
1743                                              347.6970283357555                                 0.005792999999999939
1744                                              345.7026742344516                                 0.005793999999999973
1745                                              343.71480732964574                                0.005794999999999979
1746                                              341.73296098499713                                0.00579599999999994
1747                                              339.74462327951346                                0.005796999999999972
1748                                              337.7443907880159                                 0.005797999999999981
1749                                              335.73825065101545                                0.005798999999999945
1750                                              333.7427959079004                                 0.005799999999999994
1751                                              331.74917092484503                                0.005800999999999966
1752                                              329.74572636969526                                0.005801999999999961
1753                                              327.73075602694905                                0.005802999999999973
1754                                              325.7166746023827                                 0.005803999999999969
1755                                              323.7122271803799                                 0.005804999999999935
1756                                              321.70429880647384                                0.005805999999999972
1757                                              319.68403335319033                                0.0058069999999999684
1758                                              317.6541370268917                                 0.0058079999999999365
1759                                              315.6317893936784                                 0.005808999999999979
1760                                              313.6147454913239                                 0.0058099999999999385
1761                                              311.5892646069281                                 0.005810999999999953
1762                                              309.5503147600607                                 0.005811999999999965
1763                                              307.50720336619713                                0.005812999999999957
1764                                              305.47405838068454                                0.005813999999999932
1765                                              303.4400550046924                                 0.005814999999999966
1766                                              301.39341109494177                                0.005815999999999958
1767                                              299.3341728982371                                 0.00581699999999993
1768                                              297.27899590756385                                0.005818000000000002
1769                                              295.2307636724692                                 0.005818999999999928
1770                                              293.1743368405511                                 0.005819999999999936
1771                                              291.10249036947334                                0.005820999999999985
1772                                              289.02331978524313                                0.005821999999999951
1773                                              286.95237342301016                                0.005822999999999922
1774                                              284.88105089127305                                0.00582399999999999
1775                                              282.795511924937                                  0.005824999999999922
1776                                              280.6947147568431                                 0.005825999999999989
1777                                              278.5957787921847                                 0.00582699999999999
1778                                              276.50208640609776                                0.0058279999999999235
1779                                              274.39855358211474                                0.005828999999999995
1780                                              272.27680926000966                                0.005829999999999967
1781                                              270.14696762040813                                0.005830999999999946
1782                                              268.0220380690949                                 0.005831999999999978
1783                                              265.893647830863                                  0.005832999999999982
1784                                              263.74688159219016                                0.005833999999999947
1785                                              261.5824652501548                                 0.005834999999999982
1786                                              259.41912682358253                                0.005835999999999986
1787                                              257.2560956534952                                 0.005836999999999945
1788                                              255.0771198217357                                 0.00583799999999999
1789                                              252.87579577036942                                0.0058389999999999545
1790                                              250.66797093826236                                0.0058399999999999555
1791                                              248.45954143763993                                0.005840999999999977
1792                                              246.23822131390693                                0.005841999999999972
1793                                              243.99133288483478                                0.0058429999999999385
1794                                              241.73026986232628                                0.00584399999999998
1795                                              239.46505297988367                                0.005844999999999942
1796                                              237.18786254947221                                0.005845999999999947
1797                                              234.88240648029026                                0.005846999999999984
1798                                              232.55592342391157                                0.00584799999999994
1799                                              230.2202247708036                                 0.0058489999999999515
1800                                              227.8694782311049                                 0.005849999999999955
1801                                              225.48733341972277                                0.0058509999999999465
1802                                              223.07822858098726                                0.005851999999999934
1803                                              220.65344128370037                                0.005853000000000003
1804                                              218.20703352909592                                0.005853999999999932
1805                                              215.72325230038248                                0.005854999999999938
1806                                              213.20689581175137                                0.0058559999999999715
1807                                              210.6662945979227                                 0.005856999999999937
1808                                              208.09287909436244                                0.005857999999999938
1809                                              205.4721274427025                                 0.005858999999999977
1810                                              202.81228141583765                                0.005859999999999943
1811                                              200.11520478889784                                0.005860999999999979
1812                                              197.36806411350645                                0.005861999999999993
1813                                              194.5630987154631                                 0.005862999999999926
1814                                              191.70555206926934                                0.005863999999999994
1815                                              188.786694931031                                  0.005864999999999969
1816                                              185.79328534287532                                0.005865999999999931
1817                                              182.72509695786624                                0.005866999999999999
1818                                              179.57424096534075                                0.00586799999999997
1819                                              176.32296944064998                                0.005868999999999964
1820                                              172.9661488639118                                 0.005869999999999967
1821                                              169.4893454848114                                 0.005870999999999976
1822                                              165.86774283822368                                0.00587199999999995
1823                                              162.08748037676057                                0.005872999999999994
1824                                              158.11920519256438                                0.005873999999999957
1825                                              153.92180950943884                                0.005874999999999958
1826                                              149.45794109073162                                0.005875999999999964
1827                                              144.65749490102894                                0.005876999999999959
1828                                              139.43426476127843                                0.005877999999999957
1829                                              133.66116624406254                                0.005878999999999963
1830                                              127.13508574705027                                0.005879999999999962
1831                                              119.51467794386983                                0.005880099999999966
1832                                              110.24406672884317                                0.0058801999999999344
1833                                              98.15007124616035                                 0.005880299999999931
1834                                              80.58277988789914                                 0.0058803999999999315
1835                                              51.53592991458901                                 0.0058804999999999405
1836                                              13.43154079247604                                 0.0058805999999999425
1837                                              3.4305305613793884                                0.005880699999999964
1838                                              3.1508858758052205                                0.0058807999999999335
1839                                              3.1441315130688237                                0.005880899999999938
1840                                              3.1442939875538896                                0.005880999999999931
1841                                              3.144570817121549                                 0.005881099999999936
1842                                              3.1444769625050832                                0.005881199999999944
1843                                              3.1442647026790413                                0.005881299999999946
1844                                              3.14408061497877                                  0.005881400000000001
1845                                              3.144026190994927                                 0.005881499999999973
1846                                              3.143809969403177                                 0.005881599999999976
1847                                              3.1435185759559805                                0.005881699999999967
1848                                              3.143277898898385                                 0.005881799999999974
1849                                              3.143115209227349                                 0.005881899999999982
1850                                              3.1429649368906687                                0.00588199999999999
1851                                              3.1429738345418303                                0.005882100000000007
1852                                              3.142799099110285                                 0.005882199999999978
1853                                              3.142708624662795                                 0.00588229999999998
1854                                              3.1425154521247265                                0.005882399999999967
1855                                              3.1422223625087167                                0.005882499999999977
1856                                              3.141982686683765                                 0.005882599999999984
1857                                              3.141818811768782                                 0.005882699999999972
1858                                              3.141670675219542                                 0.005882799999999971
1859                                              3.141660895926035                                 0.0058828999999999436
1860                                              3.1415738989321675                                0.005882999999999944
1861                                              3.1413813444013967                                0.005883099999999934
1862                                              3.1410887460867976                                0.0058831999999999435
1863                                              3.140850364048502                                 0.005883299999999947
1864                                              3.1406861316921773                                0.005883399999999938
1865                                              3.1405380536315826                                0.005883499999999941
1866                                              3.1405280932092157                                0.005883599999999943
1867                                              3.1404412557433283                                0.005883699999999949
1868                                              3.140248800654167                                 0.005883799999999938
1869                                              3.1399563865143625                                0.00588389999999994
1870                                              3.1397181270271832                                0.005883999999999953
1871                                              3.139553982967325                                 0.005884099999999944
1872                                              3.1394059722737584                                0.005884199999999944
1873                                              3.139395966900616                                 0.0058842999999999855
1874                                              3.1393091406092193                                0.0058843999999999876
1875                                              3.139116789016978                                 0.005884499999999972
1876                                              3.1388245629428333                                0.005884599999999981
1877                                              3.1385864483519867                                0.005884699999999991
1878                                              3.1384223857604403                                0.005884799999999981
1879                                              3.1382744423554056                                0.005884899999999987
1880                                              3.1382643896763054                                0.005884999999999957
1881                                              3.1381775776922383                                0.0058850999999999765
1882                                              3.1379853294696587                                0.0058851999999999785
1883                                              3.1376932911751902                                0.005885299999999984
1884                                              3.137455320786003                                 0.005885399999999993
1885                                              3.1372913398010667                                0.005885499999999981
1886                                              3.1371434636626856                                0.005885599999999985
1887                                              3.13713336380406                                  0.005885699999999956
1888                                              3.137046566062381                                 0.005885799999999941
1889                                              3.136854421142017                                 0.005885899999999941
1890                                              3.136562570479052                                 0.005885999999999949
1891                                              3.136324744186751                                 0.005886099999999951
1892                                              3.1361608447567497                                0.005886199999999947
1893                                              3.13601303583826                                  0.005886299999999952
1894                                              3.1360028888876315                                0.005886399999999921
1895                                              3.1359161053920657                                0.005886499999999944
1896                                              3.1357240637102226                                0.005886599999999947
1897                                              3.1354324005189067                                0.005886699999999954
1898                                              3.1351947182113507                                0.005886799999999956
1899                                              3.135030900283107                                 0.005886899999999954
1900                                              3.1348831585584427                                0.00588699999999992
1901                                              3.1348729645690607                                0.005887099999999925
1902                                              3.134786195348687                                 0.005887199999999913
1903                                              3.134594256823935                                 0.005887299999999984
1904                                              3.134302780961359                                 0.005887399999999992
1905                                              3.1340652425176114                                0.005887499999999994
1906                                              3.133901506040113                                 0.0058875999999999885
1907                                              3.133753831460699                                 0.00588769999999996
1908                                              3.1337435905124282                                0.005887799999999965
1909                                              3.1336568355762235                                0.005887899999999956
1910                                              3.1334650001411353                                0.00588799999999999
1911                                              3.133173711453038                                 0.005888099999999995
1912                                              3.132936316764377                                 0.005888199999999983
1913                                              3.1327726616813587                                0.005888299999999991
1914                                              3.132625054210601                                 0.005888399999999962
1915                                              3.132614766379431                                 0.005888499999999965
1916                                              3.1325280257426344                                0.005888599999999951
1917                                              3.1323362933294807                                0.005888699999999954
1918                                              3.1320451916540715                                0.005888799999999961
1919                                              3.1318079406151638                                0.005888899999999949
1920                                              3.1316443668714977                                0.005888999999999949
1921                                              3.131496826476828                                 0.005889099999999928
1922                                              3.131486491821636                                 0.005889199999999932
1923                                              3.1313997655042405                                0.005889299999999921
1924                                              3.13120813603865                                  0.005889399999999956
1925                                              3.1309172212297742                                0.00588949999999996
1926                                              3.1306801137160734                                0.005889599999999954
1927                                              3.1305166212675775                                0.005889699999999954
1928                                              3.1303691479040276                                0.005889799999999931
1929                                              3.1303587665037047                                0.005889899999999935
1930                                              3.1302720545189273                                0.005889999999999924
1931                                              3.1300805279314217                                0.005890099999999926
1932                                              3.129789799833912                                 0.005890200000000001
1933                                              3.1295528357345823                                0.0058902999999999915
1934                                              3.129389424521775                                 0.005890399999999992
1935                                              3.1292420181581693                                0.005890499999999972
1936                                              3.1292315900823415                                0.005890599999999975
1937                                              3.1291448924494865                                0.005890699999999961
1938                                              3.1289534686646965                                0.00589079999999997
1939                                              3.1286629271278685                                0.005890900000000005
1940                                              3.1284261063337055                                0.005890999999999994
1941                                              3.1282627763080884                                0.005891099999999997
1942                                              3.1281154369046247                                0.005891199999999967
1943                                              3.1281049622191595                                0.005891299999999961
1944                                              3.12801827894654                                  0.0058913999999999625
1945                                              3.1278269578980384                                0.005891499999999969
1946                                              3.1275366027692706                                0.005891599999999969
1947                                              3.1272999251619913                                0.005891699999999957
1948                                              3.127136676268832                                 0.005891799999999962
1949                                              3.126989403793103                                 0.0058918999999999335
1950                                              3.1269788825697447                                0.005891999999999926
1951                                              3.1268922136746253                                0.005892099999999927
1952                                              3.126700995296739                                 0.005892199999999938
1953                                              3.1264108264204244                                0.005892299999999938
1954                                              3.126174291899798                                 0.00589239999999996
1955                                              3.1260111240827735                                0.005892499999999967
1956                                              3.125863918484771                                 0.005892599999999935
1957                                              3.1258533507993684                                0.005892699999999932
1958                                              3.1257666962988613                                0.0058927999999999325
1959                                              3.1255755805130763                                0.00589289999999994
1960                                              3.125285597740096                                 0.005892999999999942
1961                                              3.1250492061800066                                0.005893100000000001
1962                                              3.124886119393288                                 0.005893199999999967
1963                                              3.1247389806426673                                0.005893299999999973
1964                                              3.124728366568899                                 0.005893399999999967
1965                                              3.124641726471379                                 0.005893499999999971
1966                                              3.1244507132099546                                0.005893599999999979
1967                                              3.1241609163895725                                0.005893699999999986
1968                                              3.1239246676797894                                0.005893800000000002
1969                                              3.1237616618733473                                0.005893899999999974
1970                                              3.1236145899331196                                0.005893999999999977
1971                                              3.123603929526791                                 0.005894099999999966
1972                                              3.1235173038602073                                0.005894199999999974
1973                                              3.123326393050721                                 0.00589429999999998
1974                                              3.1230367820259923                                0.005894399999999984
1975                                              3.1228006760644895                                0.005894499999999968
1976                                              3.1226377511749575                                0.005894599999999939
1977                                              3.122490746009092                                 0.005894699999999941
1978                                              3.1224800393531744                                0.005894799999999928
1979                                              3.1223934281183943                                0.005894899999999939
1980                                              3.122202619696916                                 0.005894999999999947
1981                                              3.1219131943199736                                0.005895099999999936
1982                                              3.121677230980927                                 0.005895199999999936
1983                                              3.1215143869643116                                0.00589529999999994
1984                                              3.1213674485309326                                0.005895399999999945
1985                                              3.121356695689748                                 0.005895499999999934
1986                                              3.1212700989119173                                0.0058955999999999445
1987                                              3.1210793928011276                                0.005895699999999948
1988                                              3.1207901529232562                                0.00589579999999994
1989                                              3.120554332096132                                 0.00589589999999994
1990                                              3.1203915688993016                                0.005895999999999981
1991                                              3.1202446971699516                                0.005896099999999983
1992                                              3.1202338982103743                                0.005896199999999972
1993                                              3.1201473158993998                                0.005896299999999977
1994                                              3.119956712029989                                 0.005896399999999988
1995                                              3.1196676574997046                                0.005896499999999979
1996                                              3.1194319790748533                                0.005896599999999983
1997                                              3.11926929664619                                  0.0058966999999999865
1998                                              3.119122491573238                                 0.005896799999999989
1999                                              3.1191116465690616                                0.005896899999999974
2000                                              3.119025078746111                                 0.00589699999999998


==> Data/SingleEdgeNotchedTension/NotchTension_Miehe.txt <==
0	0
0.00036518	0.049600827
0.000760085	0.106298907
0.001146497	0.157316167
0.001528662	0.214018773
0.001927813	0.267873426
0.002335456	0.321725063
0.00281104	0.38265736
0.003218684	0.435088037
0.003677282	0.493184449
0.004169851	0.556952631
0.004696391	0.617866827
0.005053079	0.660368891
0.005324841	0.683007697
0.005571125	0.702813635
0.00558811	0.65449499
0.005622081	0.594802638
0.005664544	0.532265351
0.005690021	0.469734098
0.005723992	0.401515991
0.005749469	0.327617065
0.005774947	0.272190608
0.005791932	0.213925249
0.005808917	0.15565989
0.00581741	0.084608916
0.00581741	0.005035203

==> Data/SingleEdgeNotchedTension/NotchTension_Pen.txt <==
% Model:              PFFM_Slack_NotchTension1.5e-2.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 2 2021, 18:30
% Table:              Table 1 - Line Average 1
% Time (s)               solid.RFy*1[mm] (kN)     Displacement field, Y component (mm)
0                        0                        0
10                       0.01370757561538267      1.0000000000000041E-4
20                       0.027413246293530116     2.0000000000000082E-4
30                       0.04111498289937789      3.0000000000000046E-4
40                       0.054810755645925226     4.000000000000017E-4
50                       0.06849853371928749      4.999999999999983E-4
60                       0.08217628490295574      6.000000000000009E-4
70                       0.09584197517954146      6.999999999999949E-4
80                       0.10949356830315138      8.000000000000034E-4
90                       0.12312902533456437      9.000000000000001E-4
100                      0.13674630413242844      9.999999999999966E-4
110                      0.15034335879120866      0.0011
120                      0.1639181390171276       0.001200000000000002
130                      0.17746858943177157      0.0012999999999999973
140                      0.19099264879178         0.0013999999999999909
150                      0.20448824910923616      0.001499999999999997
160                      0.21795331466191153      0.0016000000000000066
170                      0.23138576087150392      0.001700000000000007
180                      0.24478349303167232      0.0018000000000000002
190                      0.2581444048619601       0.001900000000000002
200                      0.2714663768613296       0.0019999999999999935
210                      0.2847472744247456       0.002099999999999994
220                      0.2979849456876595       0.0022000000000000144
230                      0.31117721905047313      0.002299999999999998
240                      0.32432190032740305      0.0024000000000000037
250                      0.33741676945281085      0.0024999999999999823
260                      0.35045957666265565      0.002599999999999996
270                      0.36344803805132403      0.00270000000000001
280                      0.37637983037964173      0.0027999999999999818
290                      0.38925258498203114      0.002900000000000007
300                      0.4020638805827454       0.0029999999999999944
310                      0.4148112347539706       0.0031000000000000094
320                      0.4274920937553645       0.0032000000000000136
330                      0.4401038203121087       0.0032999999999999896
340                      0.45264367883210843      0.003400000000000012
350                      0.46510881738000875      0.0034999999999999827
360                      0.47749624550155606      0.0036000000000000003
370                      0.4898028066730436       0.0036999999999999854
380                      0.5020251437288092       0.0038000000000000043
390                      0.514159654928964        0.0039000000000000068
400                      0.5262024388232525       0.003999999999999986
410                      0.5381492167274989       0.004100000000000022
420                      0.549995238014581        0.004199999999999988
430                      0.5617351465233468       0.004299999999999984
440                      0.5733627971211083       0.004400000000000029
450                      0.5848709959082248       0.004499999999999996
460                      0.5858776260250611       0.004509999999999989
470                      0.5870194911838326       0.004520000000000023
480                      0.5881598078734102       0.00453
490                      0.5892987843754744       0.00454000000000004
500                      0.590436425025139        0.004549999999999978
510                      0.5915727196817693       0.00456000000000001
520                      0.5927076571862945       0.004569999999999993
530                      0.5938412260730429       0.004579999999999989
540                      0.594973414596368        0.004590000000000001
550                      0.5961042107226592       0.004599999999999997
560                      0.5972336021172836       0.004610000000000017
570                      0.5983615761334957       0.0046199999999999766
580                      0.5994881197989734       0.004629999999999991
590                      0.600613219802659        0.004639999999999988
600                      0.6017368624798471       0.004649999999999976
610                      0.6028590337981454       0.004660000000000016
620                      0.6039797193411194       0.004669999999999991
630                      0.6050989042912249       0.004680000000000029
640                      0.6062165734131029       0.004689999999999968
650                      0.6073327110337403       0.004700000000000002
660                      0.6084473010242618       0.0047099999999999816
670                      0.6095603267776298       0.004719999999999988
680                      0.6106717711896447       0.004730000000000008
690                      0.6117816166299452       0.004740000000000002
700                      0.6128898449421191       0.004750000000000024
710                      0.6139964373711275       0.004759999999999984
720                      0.6151013745484457       0.00477
730                      0.6162046364892398       0.00477999999999998
740                      0.6173062025462537       0.004789999999999985
750                      0.618406051376373        0.004800000000000008
760                      0.6195041609059724       0.004809999999999997
770                      0.62060050828378         0.004820000000000024
780                      0.6216950698541924       0.00482999999999998
790                      0.6227878211054182       0.004839999999999999
800                      0.6238787366257358       0.004849999999999996
810                      0.6249677900526682       0.004859999999999978
820                      0.626054954021145        0.00487000000000002
830                      0.6271402001062593       0.004879999999999989
840                      0.6282234987623808       0.004890000000000037
850                      0.6293048192583766       0.004899999999999971
860                      0.6303841296044408       0.004910000000000021
870                      0.6314613964838549       0.004919999999999986
880                      0.6325365851643365       0.004929999999999993
890                      0.6336096601382786       0.004940000000000014
900                      0.6346805870271017       0.004949999999999995
910                      0.6357493235985198       0.004960000000000015
920                      0.636815831713893        0.004969999999999977
930                      0.6378800645296233       0.0049799999999999974
940                      0.6389419768078257       0.0049899999999999875
950                      0.6400015211166318       0.0049999999999999645
960                      0.6410586476771026       0.005010000000000014
970                      0.6421133048092169       0.0050199999999999785
980                      0.6431654373633294       0.005030000000000031
990                      0.6442149870753539       0.0050399999999999594
1000                     0.6452618929616593       0.005050000000000014
1010                     0.6463060906521423       0.005059999999999975
1020                     0.6473475121644634       0.0050699999999999825
1030                     0.6483860857586587       0.005080000000000005
1040                     0.6494217375074696       0.005089999999999996
1050                     0.6504543914438344       0.005100000000000022
1060                     0.6514839674620551       0.005109999999999983
1070                     0.6525103650448538       0.005120000000000008
1080                     0.6535334865762038       0.00513
1090                     0.6545532293147163       0.005139999999999975
1100                     0.6555694849228597       0.005149999999999999
1110                     0.6565821335938371       0.005159999999999989
1120                     0.6575910491501227       0.0051700000000000175
1130                     0.6585960959782146       0.005179999999999975
1140                     0.6595971289167762       0.0051900000000000045
1150                     0.6605939913893248       0.005199999999999992
1160                     0.6615865128025574       0.005210000000000024
1170                     0.6625745095402937       0.005220000000000019
1180                     0.6635577824184633       0.0052299999999999795
1190                     0.6645361162205634       0.0052400000000000346
1200                     0.6655092741973664       0.005249999999999965
1210                     0.6664769977527085       0.0052600000000000225
1220                     0.6674390039420262       0.005269999999999982
1230                     0.6683949820668453       0.005280000000000042
1240                     0.6693445885547532       0.0052900000000000065
1250                     0.6702874447416525       0.005299999999999998
1260                     0.6712231266566396       0.005310000000000015
1270                     0.6721511629417805       0.005319999999999977
1280                     0.6730710255776499       0.005329999999999999
1290                     0.6739821207738256       0.005339999999999987
1300                     0.6748837863238346       0.005350000000000015
1310                     0.6757752507407192       0.0053600000000000115
1320                     0.6766556396352933       0.00536999999999997
1330                     0.6775239524720585       0.005380000000000031
1340                     0.6783790394857949       0.005389999999999957
1350                     0.6792195563013147       0.00540000000000002
1360                     0.6800438920579007       0.005409999999999974
1370                     0.6808501523882964       0.005420000000000036
1380                     0.6816360733459333       0.005429999999999999
1390                     0.6823989154069964       0.00543999999999999
1400                     0.6831353282702916       0.005450000000000017
1410                     0.6838411547075907       0.005459999999999979
1420                     0.6845111571602648       0.005470000000000006
1430                     0.6851386515185678       0.005479999999999997
1440                     0.6857149032052601       0.005490000000000028
1450                     0.6862283238608246       0.005500000000000026
1460                     0.6866631165071025       0.005509999999999979
1470                     0.6869970519174012       0.005520000000000014
1480                     0.6871977433214479       0.00552999999999997
1490                     0.6872148410262608       0.005540000000000003
1500                     0.6869628383846239       0.005549999999999988
1510                     0.6861925298726728       0.005560000000000021
1520                     0.6829299873513354       0.005570000000000017
1530                     0.662533552862088        0.005579999999999979
1540                     0.6403312425980039       0.005590000000000031
1550                     0.6189056043044757       0.0055999999999999574
1560                     0.5972160016094279       0.005610000000000021
1570                     0.5749475829163362       0.005619999999999975
1580                     0.5519508994041636       0.005630000000000042
1590                     0.5282499730818176       0.005640000000000002
1600                     0.50382229625863         0.005649999999999994
1610                     0.47873985306315253      0.00566000000000002
1620                     0.45309027613828284      0.005669999999999986
1630                     0.4269576214485337       0.005680000000000003
1640                     0.4004348565264988       0.005689999999999993
1650                     0.37362672918646717      0.005700000000000021
1660                     0.34661480256759425      0.005710000000000013
1670                     0.3194170943448512       0.005719999999999968
1680                     0.2919332905127027       0.0057300000000000285
1690                     0.26383558961809295      0.005739999999999958
1700                     0.23432825331486506      0.005750000000000022
1710                     0.20136502021225783      0.005759999999999971
1720                     0.15816366547322444      0.005770000000000036
1730                     0.0067417471600311665    0.005779999999999995
1740                     0.0031222717463906843    0.00578999999999999
1750                     0.003271358028204812     0.005800000000000016
1760                     0.003262537402951788     0.005809999999999981
1770                     0.0032458622360530265    0.005820000000000006
1780                     0.003229016165431373     0.005829999999999994
1790                     0.003212277092641674     0.0058400000000000275
1800                     0.003195654680412589     0.005850000000000022
1810                     0.0031791483508268503    0.005859999999999977
1820                     0.0031627570870023302    0.005870000000000008
1830                     0.0031464798764840114    0.005879999999999978
1840                     0.003130315703197481     0.00589
1850                     0.0031142635760200215    0.005899999999999983
1860                     0.0030983224999785648    0.005910000000000022
1870                     0.0030824915056760164    0.00592000000000001
1880                     0.003066769619398044     0.0059299999999999665
1890                     0.003051155892174246     0.005940000000000032
1900                     0.003035649369961415     0.005949999999999972
1910                     0.003020249124062625     0.005960000000000019
1920                     0.003004954223726658     0.00596999999999997
1930                     0.002989763758197356     0.005980000000000042
1940                     0.0029746768143850597    0.005989999999999995
1950                     0.002959692501791603     0.005999999999999994
1960                     0.002944809927557712     0.006010000000000016
1970                     0.002930028219397793     0.006019999999999993
1980                     0.0029153465037981582    0.006030000000000008
1990                     0.002900763927207731     0.006039999999999996
2000                     0.002886279633630776     0.006050000000000026


==> Data/SingleEdgeNotchedTension/NotchTension_Pen_Lodi.txt <==
% Model:              PFFM_Slack_NotchTension1.5e-2.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 2 2021, 18:30
% Table:              Table 1 - Line Average 1
% Time (s)               solid.RFy*1[mm] (kN)     Displacement field, Y component (mm)
0                        0                        0
10                       0.01370757561538267      1.0000000000000041E-4
20                       0.027413246293530116     2.0000000000000082E-4
30                       0.04111498289937789      3.0000000000000046E-4
40                       0.054810755645925226     4.000000000000017E-4
50                       0.06849853371928749      4.999999999999983E-4
60                       0.08217628490295574      6.000000000000009E-4
70                       0.09584197517954146      6.999999999999949E-4
80                       0.10949356830315138      8.000000000000034E-4
90                       0.12312902533456437      9.000000000000001E-4
100                      0.13674630413242844      9.999999999999966E-4
110                      0.15034335879120866      0.0011
120                      0.1639181390171276       0.001200000000000002
130                      0.17746858943177157      0.0012999999999999973
140                      0.19099264879178         0.0013999999999999909
150                      0.20448824910923616      0.001499999999999997
160                      0.21795331466191153      0.0016000000000000066
170                      0.23138576087150392      0.001700000000000007
180                      0.24478349303167232      0.0018000000000000002
190                      0.2581444048619601       0.001900000000000002
200                      0.2714663768613296       0.0019999999999999935
210                      0.2847472744247456       0.002099999999999994
220                      0.2979849456876595       0.0022000000000000144
230                      0.31117721905047313      0.002299999999999998
240                      0.32432190032740305      0.0024000000000000037
250                      0.33741676945281085      0.0024999999999999823
260                      0.35045957666265565      0.002599999999999996
270                      0.36344803805132403      0.00270000000000001
280                      0.37637983037964173      0.0027999999999999818
290                      0.38925258498203114      0.002900000000000007
300                      0.4020638805827454       0.0029999999999999944
310                      0.4148112347539706       0.0031000000000000094
320                      0.4274920937553645       0.0032000000000000136
330                      0.4401038203121087       0.0032999999999999896
340                      0.45264367883210843      0.003400000000000012
350                      0.46510881738000875      0.0034999999999999827
360                      0.47749624550155606      0.0036000000000000003
370                      0.4898028066730436       0.0036999999999999854
380                      0.5020251437288092       0.0038000000000000043
390                      0.514159654928964        0.0039000000000000068
400                      0.5262024388232525       0.003999999999999986
410                      0.5381492167274989       0.004100000000000022
420                      0.549995238014581        0.004199999999999988
430                      0.5617351465233468       0.004299999999999984
440                      0.5733627971211083       0.004400000000000029
450                      0.5848709959082248       0.004499999999999996
460                      0.5858776260250611       0.004509999999999989
470                      0.5870194911838326       0.004520000000000023
480                      0.5881598078734102       0.00453
490                      0.5892987843754744       0.00454000000000004
500                      0.590436425025139        0.004549999999999978
510                      0.5915727196817693       0.00456000000000001
520                      0.5927076571862945       0.004569999999999993
530                      0.5938412260730429       0.004579999999999989
540                      0.594973414596368        0.004590000000000001
550                      0.5961042107226592       0.004599999999999997
560                      0.5972336021172836       0.004610000000000017
570                      0.5983615761334957       0.0046199999999999766
580                      0.5994881197989734       0.004629999999999991
590                      0.600613219802659        0.004639999999999988
600                      0.6017368624798471       0.004649999999999976
610                      0.6028590337981454       0.004660000000000016
620                      0.6039797193411194       0.004669999999999991
630                      0.6050989042912249       0.004680000000000029
640                      0.6062165734131029       0.004689999999999968
650                      0.6073327110337403       0.004700000000000002
660                      0.6084473010242618       0.0047099999999999816
670                      0.6095603267776298       0.004719999999999988
680                      0.6106717711896447       0.004730000000000008
690                      0.6117816166299452       0.004740000000000002
700                      0.6128898449421191       0.004750000000000024
710                      0.6139964373711275       0.004759999999999984
720                      0.6151013745484457       0.00477
730                      0.6162046364892398       0.00477999999999998
740                      0.6173062025462537       0.004789999999999985
750                      0.618406051376373        0.004800000000000008
760                      0.6195041609059724       0.004809999999999997
770                      0.62060050828378         0.004820000000000024
780                      0.6216950698541924       0.00482999999999998
790                      0.6227878211054182       0.004839999999999999
800                      0.6238787366257358       0.004849999999999996
810                      0.6249677900526682       0.004859999999999978
820                      0.626054954021145        0.00487000000000002
830                      0.6271402001062593       0.004879999999999989
840                      0.6282234987623808       0.004890000000000037
850                      0.6293048192583766       0.004899999999999971
860                      0.6303841296044408       0.004910000000000021
870                      0.6314613964838549       0.004919999999999986
880                      0.6325365851643365       0.004929999999999993
890                      0.6336096601382786       0.004940000000000014
900                      0.6346805870271017       0.004949999999999995
910                      0.6357493235985198       0.004960000000000015
920                      0.636815831713893        0.004969999999999977
930                      0.6378800645296233       0.0049799999999999974
940                      0.6389419768078257       0.0049899999999999875
950                      0.6400015211166318       0.0049999999999999645
960                      0.6410586476771026       0.005010000000000014
970                      0.6421133048092169       0.0050199999999999785
980                      0.6431654373633294       0.005030000000000031
990                      0.6442149870753539       0.0050399999999999594
1000                     0.6452618929616593       0.005050000000000014
1010                     0.6463060906521423       0.005059999999999975
1020                     0.6473475121644634       0.0050699999999999825
1030                     0.6483860857586587       0.005080000000000005
1040                     0.6494217375074696       0.005089999999999996
1050                     0.6504543914438344       0.005100000000000022
1060                     0.6514839674620551       0.005109999999999983
1070                     0.6525103650448538       0.005120000000000008
1080                     0.6535334865762038       0.00513
1090                     0.6545532293147163       0.005139999999999975
1100                     0.6555694849228597       0.005149999999999999
1110                     0.6565821335938371       0.005159999999999989
1120                     0.6575910491501227       0.0051700000000000175
1130                     0.6585960959782146       0.005179999999999975
1140                     0.6595971289167762       0.0051900000000000045
1150                     0.6605939913893248       0.005199999999999992
1160                     0.6615865128025574       0.005210000000000024
1170                     0.6625745095402937       0.005220000000000019
1180                     0.6635577824184633       0.0052299999999999795
1190                     0.6645361162205634       0.0052400000000000346
1200                     0.6655092741973664       0.005249999999999965
1210                     0.6664769977527085       0.0052600000000000225
1220                     0.6674390039420262       0.005269999999999982
1230                     0.6683949820668453       0.005280000000000042
1240                     0.6693445885547532       0.0052900000000000065
1250                     0.6702874447416525       0.005299999999999998
1260                     0.6712231266566396       0.005310000000000015
1270                     0.6721511629417805       0.005319999999999977
1280                     0.6730710255776499       0.005329999999999999
1290                     0.6739821207738256       0.005339999999999987
1300                     0.6748837863238346       0.005350000000000015
1310                     0.6757752507407192       0.0053600000000000115
1320                     0.6766556396352933       0.00536999999999997
1330                     0.6775239524720585       0.005380000000000031
1340                     0.6783790394857949       0.005389999999999957
1350                     0.6792195563013147       0.00540000000000002
1360                     0.6800438920579007       0.005409999999999974
1370                     0.6808501523882964       0.005420000000000036
1380                     0.6816360733459333       0.005429999999999999
1390                     0.6823989154069964       0.00543999999999999
1400                     0.6831353282702916       0.005450000000000017
1410                     0.6838411547075907       0.005459999999999979
1420                     0.6845111571602648       0.005470000000000006
1430                     0.6851386515185678       0.005479999999999997
1440                     0.6857149032052601       0.005490000000000028
1450                     0.6862283238608246       0.005500000000000026
1460                     0.6866631165071025       0.005509999999999979
1470                     0.6869970519174012       0.005520000000000014
1480                     0.6871977433214479       0.00552999999999997
1490                     0.6872148410262608       0.005540000000000003
1500                     0.6869628383846239       0.005549999999999988
1510                     0.6861925298726728       0.005560000000000021
1520                     0.6829299873513354       0.005570000000000017
1530                     0.662533552862088        0.005579999999999979
1540                     0.6403312425980039       0.005590000000000031
1550                     0.6189056043044757       0.0055999999999999574
1560                     0.5972160016094279       0.005610000000000021
1570                     0.5749475829163362       0.005619999999999975
1580                     0.5519508994041636       0.005630000000000042
1590                     0.5282499730818176       0.005640000000000002
1600                     0.50382229625863         0.005649999999999994
1610                     0.47873985306315253      0.00566000000000002
1620                     0.45309027613828284      0.005669999999999986
1630                     0.4269576214485337       0.005680000000000003
1640                     0.4004348565264988       0.005689999999999993
1650                     0.37362672918646717      0.005700000000000021
1660                     0.34661480256759425      0.005710000000000013
1670                     0.3194170943448512       0.005719999999999968
1680                     0.2919332905127027       0.0057300000000000285
1690                     0.26383558961809295      0.005739999999999958
1700                     0.23432825331486506      0.005750000000000022
1710                     0.20136502021225783      0.005759999999999971
1720                     0.15816366547322444      0.005770000000000036
1730                     0.0067417471600311665    0.005779999999999995
1740                     0.0031222717463906843    0.00578999999999999
1750                     0.003271358028204812     0.005800000000000016
1760                     0.003262537402951788     0.005809999999999981
1770                     0.0032458622360530265    0.005820000000000006
1780                     0.003229016165431373     0.005829999999999994
1790                     0.003212277092641674     0.0058400000000000275
1800                     0.003195654680412589     0.005850000000000022
1810                     0.0031791483508268503    0.005859999999999977
1820                     0.0031627570870023302    0.005870000000000008
1830                     0.0031464798764840114    0.005879999999999978
1840                     0.003130315703197481     0.00589
1850                     0.0031142635760200215    0.005899999999999983
1860                     0.0030983224999785648    0.005910000000000022
1870                     0.0030824915056760164    0.00592000000000001
1880                     0.003066769619398044     0.0059299999999999665
1890                     0.003051155892174246     0.005940000000000032
1900                     0.003035649369961415     0.005949999999999972
1910                     0.003020249124062625     0.005960000000000019
1920                     0.003004954223726658     0.00596999999999997
1930                     0.002989763758197356     0.005980000000000042
1940                     0.0029746768143850597    0.005989999999999995
1950                     0.002959692501791603     0.005999999999999994
1960                     0.002944809927557712     0.006010000000000016
1970                     0.002930028219397793     0.006019999999999993
1980                     0.0029153465037981582    0.006030000000000008
1990                     0.002900763927207731     0.006039999999999996
2000                     0.002886279633630776     0.006050000000000026


==> Data/SingleEdgeNotchedTension/miehe_tension_lodi.txt <==
% Model:              mpf_type2_miehe_tension_master.mph
% Version:            COMSOL 5.6.0.280
% Date:               Feb 25 2021, 01:40
% Table:              Table 1 - Line Average 1
% Time (s)                                        solid.RFy*1[mm] (kN)                              Displacement field, Y component (mm)
0                                                 0                                                 0
10                                                0.013754685845163131                              9.99999999999999E-5
20                                                0.027508049758080747                              1.999999999999998E-4
30                                                0.04125667675280643                               2.9999999999999976E-4
40                                                0.05499800603129854                               3.9999999999999964E-4
50                                                0.06873206273725087                               4.999999999999986E-4
60                                                0.08245792723016794                               5.999999999999995E-4
70                                                0.09617119459974646                               6.999999999999945E-4
80                                                0.10986764942968535                               7.999999999999992E-4
90                                                0.12354727985856455                               8.999999999999981E-4
100                                               0.1372113259761531                                9.99999999999997E-4
110                                               0.15085674638326083                               0.0011000000000000025
120                                               0.16447747846629343                               0.001199999999999999
130                                               0.17807092554304207                               0.0012999999999999989
140                                               0.19163908229104515                               0.0013999999999999868
150                                               0.2051820945688356                                0.0014999999999999946
160                                               0.21869456175188973                               0.0015999999999999944
170                                               0.23217075492078001                               0.001700000000000006
180                                               0.2456104837271524                                0.0017999999999999963
190                                               0.25901611810742464                               0.0019000000000000045
200                                               0.27238544339436965                               0.0019999999999999944
210                                               0.2857117849889343                                0.002099999999999979
220                                               0.29899122166330455                               0.0021999999999999897
230                                               0.3122253628809678                                0.0022999999999999965
240                                               0.3254152978624495                                0.002399999999999998
250                                               0.3385564042503847                                0.0024999999999999814
260                                               0.3516422123769922                                0.0025999999999999973
270                                               0.3646710552497721                                0.0027000000000000075
280                                               0.37764495955997684                               0.0027999999999999735
290                                               0.390562695560932                                 0.0029000000000000037
300                                               0.40341804412497345                               0.0029999999999999897
310                                               0.4162058403197117                                0.003099999999999996
320                                               0.428926070185732                                 0.003199999999999997
330                                               0.44157964969072927                               0.003299999999999989
340                                               0.454162751807844                                 0.003400000000000012
350                                               0.46666856923826844                               0.0034999999999999714
360                                               0.4790934419014257                                0.0035999999999999925
370                                               0.49143757538339256                               0.0036999999999999767
380                                               0.5036993949842944                                0.0038000000000000082
390                                               0.5158725226988168                                0.003900000000000006
400                                               0.5279498709571386                                0.0039999999999999905
410                                               0.5399280343001013                                0.0041000000000000055
420                                               0.5518049571050976                                0.004199999999999973
430                                               0.5635745672014388                                0.004299999999999984
440                                               0.5752264823849337                                0.004400000000000017
450                                               0.5867504433919397                                0.004499999999999998
460                                               0.58693031503194                                  0.004509999999999984
470                                               0.5881897889919768                                0.004520000000000014
480                                               0.5894890439849688                                0.0045299999999999915
490                                               0.5907847166236523                                0.004540000000000021
500                                               0.5920748575491229                                0.00454999999999997
510                                               0.5933603616871967                                0.004560000000000006
520                                               0.5946373955840493                                0.004569999999999993
530                                               0.595891547153244                                 0.004579999999999975
540                                               0.5970337999635867                                0.00458999999999999
550                                               0.5980794433875812                                0.004599999999999984
560                                               0.5991722996407927                                0.004610000000000002
570                                               0.6003617549008823                                0.004619999999999969
580                                               0.6015455443931407                                0.004629999999999987
590                                               0.602640732471312                                 0.004639999999999991
600                                               0.6037028613507439                                0.004649999999999973
610                                               0.60482820483582                                  0.004660000000000008
620                                               0.6060039923092527                                0.00466999999999998
630                                               0.6071407045673411                                0.004680000000000019
640                                               0.6082162408106627                                0.004689999999999964
650                                               0.6093010751376048                                0.0047000000000000045
660                                               0.6104399815633951                                0.004709999999999988
670                                               0.6115872611462242                                0.004719999999999978
680                                               0.6126875716209218                                0.004730000000000004
690                                               0.6137616016347052                                0.004739999999999974
700                                               0.6148650199458195                                0.004750000000000016
710                                               0.6159984009195568                                0.004759999999999956
720                                               0.6171127496266587                                0.004769999999999998
730                                               0.6181912482885651                                0.004779999999999979
740                                               0.6192720329777749                                0.00478999999999998
750                                               0.6203827214848455                                0.004799999999999996
760                                               0.6214976208561256                                0.004809999999999996
770                                               0.6225829587787192                                0.004820000000000008
780                                               0.6236513259708041                                0.004829999999999974
790                                               0.624738266270184                                 0.004839999999999996
800                                               0.6258438884186089                                0.004849999999999998
810                                               0.6269345230280751                                0.0048599999999999685
820                                               0.6279980707747175                                0.00487000000000001
830                                               0.6290623348820606                                0.004879999999999986
840                                               0.6301491283088027                                0.004890000000000023
850                                               0.6312398143364374                                0.0048999999999999625
860                                               0.6323060018087888                                0.00491000000000001
870                                               0.6333542310153332                                0.004919999999999987
880                                               0.6344143723252178                                0.004929999999999987
890                                               0.6354923870001357                                0.004940000000000006
900                                               0.6365620414749578                                0.004949999999999986
910                                               0.6376062601794814                                0.0049600000000000035
920                                               0.638642308488048                                 0.004969999999999967
930                                               0.6396936111420383                                0.00497999999999999
940                                               0.6407542082050863                                0.00498999999999999
950                                               0.6417995987432703                                0.004999999999999963
960                                               0.6428240451307603                                0.005010000000000008
970                                               0.643846832417525                                 0.005019999999999967
980                                               0.6448813977458281                                0.005030000000000022
990                                               0.6459164431880422                                0.0050399999999999594
1000                                              0.6469350354074715                                0.00505000000000001
1010                                              0.6479390477541839                                0.005059999999999983
1020                                              0.6489429120170249                                0.005069999999999982
1030                                              0.6499504245304066                                0.00508
1040                                              0.6509509413748894                                0.005089999999999983
1050                                              0.6519370815436956                                0.005100000000000017
1060                                              0.6529139483624152                                0.005109999999999955
1070                                              0.6538875817751286                                0.005120000000000001
1080                                              0.6548539746288451                                0.005129999999999976
1090                                              0.6558059135341551                                0.005139999999999969
1100                                              0.6567442621340577                                0.005149999999999991
1110                                              0.6576743157560978                                0.005159999999999987
1120                                              0.6585937286658462                                0.005170000000000003
1130                                              0.6594922496849572                                0.005179999999999979
1140                                              0.6603637754930476                                0.005189999999999995
1150                                              0.6612111523535037                                0.0051999999999999946
1160                                              0.6620356665349418                                0.005209999999999956
1170                                              0.662826676377546                                 0.005220000000000008
1180                                              0.6635651346857887                                0.005229999999999973
1190                                              0.6642318899196249                                0.005240000000000022
1200                                              0.6648032211014722                                0.005249999999999956
1210                                              0.665231408327861                                 0.005260000000000012
1220                                              0.665415996096839                                 0.00526999999999998
1230                                              0.6651370121948313                                0.005279999999999981
1240                                              0.6637805188995518                                0.0052899999999999996
1250                                              0.6590420018526036                                0.005299999999999991
1260                                              0.6476201030560653                                0.005310000000000009
1270                                              0.6323650166838284                                0.005319999999999963
1280                                              0.615496965801205                                 0.00532999999999999
1290                                              0.5998463757665385                                0.005339999999999987
1300                                              0.5845693647391271                                0.005349999999999967
1310                                              0.5708292398292865                                0.005360000000000008
1320                                              0.5578973264191219                                0.005369999999999971
1330                                              0.5432413552917195                                0.005380000000000022
1340                                              0.5292238447252575                                0.005389999999999956
1350                                              0.5147714616158414                                0.005400000000000015
1360                                              0.4991696056159232                                0.005409999999999981
1370                                              0.48456704089312047                               0.005419999999999992
1380                                              0.4696820805579433                                0.005430000000000001
1390                                              0.4542186820262889                                0.005439999999999978
1400                                              0.43870292728165095                               0.00545000000000001
1410                                              0.4230743855901836                                0.005459999999999959
1420                                              0.4072608765636361                                0.005470000000000005
1430                                              0.3911656601436924                                0.005479999999999974
1440                                              0.37468553922442793                               0.00548999999999998
1450                                              0.35814424955354673                               0.005499999999999992
1460                                              0.3418984423975815                                0.00550999999999998
1470                                              0.3254061534979694                                0.005520000000000001
1480                                              0.30861084775987585                               0.005529999999999966
1490                                              0.2916821103841644                                0.0055399999999999954
1500                                              0.2746323512934816                                0.00554999999999999
1510                                              0.2572853374391191                                0.005559999999999972
1520                                              0.23976771162006272                               0.005570000000000004
1530                                              0.22189157886377764                               0.005579999999999963
1540                                              0.20340504917114985                               0.005590000000000016
1550                                              0.18393554453764893                               0.005599999999999956
1560                                              0.16279615326447433                               0.005610000000000015
1570                                              0.1388403053152939                                0.005619999999999972
1580                                              0.10899992271953621                               0.005629999999999989
1590                                              0.0599658093405375                                0.005639999999999992
1600                                              -0.01584140123631655                              0.005649999999999987


==> Data/WinklerL/LPanelLowerLodi.txt <==
0.001734321030988667, 0
0.0604404176020788, 2.0253164556962027
0.08977884055215518, 3.1729957805907167
0.1130611558402621, 4.230661040787623
0.13721611614466409, 5.232067510548522
0.15189507784334802, 5.715893108298171
0.16226931580243123, 5.940928270042193
0.17004633793787646, 6.143459915611813
0.17868869242188243, 6.357243319268635
0.18993191906339355, 6.559774964838255
0.20464744410074906, 6.706047819971869
0.22024658315600118, 6.694796061884668
0.22979814599497375, 6.51476793248945
0.24369830857995303, 6.188466947960618
0.25587511913554517, 5.772151898734176
0.27239321676940964, 5.277074542897327
0.28804963838858055, 4.736990154711673
0.3089053667668503, 4.196905766526019
0.3332138930936729, 3.780590717299577
0.37225866368309823, 3.319268635724332
0.4008987268645475, 2.914205344585091
0.44513183521147026, 2.5541490857946547
0.48762696619353707, 2.239099859353024
0.5292470146033975, 2.0028129395218004
0.5708609691234793, 1.8227848101265822
0.6142068071186384, 1.6540084388185656
0.6618805256345568, 1.5302390998593527
0.7086937869137373, 1.3502109704641345
0.7450999032290304, 1.2489451476793247
0.7763042752293131, 1.1701828410689172
0.797975366059959, 1.1026722925457104

==> Data/WinklerL/LPanelUpperLodi.txt <==
0.0008702074603836596, -0.022503516174401383
0.03448166592321214, 1.676511954992968
0.07071105943492581, 3.2067510548523206
0.09744982900545282, 4.354430379746835
0.11642620177600324, 5.164556962025316
0.1328126713906501, 5.884669479606187
0.15180854460849194, 6.51476793248945
0.1716807191764961, 7.054852320675105
0.19156508152405746, 7.482419127988747
0.20714959524384094, 7.606188466947959
0.222748734299093, 7.594936708860758
0.23923148737224162, 7.426160337552741
0.2600640589693527, 7.099859353023908
0.28263095159745233, 6.762306610407875
0.30347327341820907, 6.3459915611814335
0.3286568823172382, 5.8509142053445835
0.3468995507584456, 5.434599156118143
0.3677394350232909, 5.0407876230661035
0.38945318308238697, 4.5794655414908565
0.412900033394516, 4.118143459915611
0.431131732834122, 3.8030942334739795
0.45890890122292183, 3.3642756680731356
0.4797512230436787, 2.947960618846695
0.504903143715859, 2.7454289732770745
0.5300501892762166, 2.5879043600562586
0.5664684933710668, 2.3741209563994365
0.6115523087310816, 2.1603375527426163
0.6505641723157025, 2.0028129395218004
0.693903916421083, 1.890295358649789
0.7329145612277481, 1.7440225035161747
0.7649891406884146, 1.6315049226441634
0.7935926405311922, 1.5639943741209565

==> Data/WinklerL/Pen_WinklerL_Lodi.txt <==
% Model:              Winkler_Pen.mph
% Version:            COMSOL 5.6.0.280
% Date:               Nov 2 2021, 13:21
% Table:              Table 1 - Line Average 1
% Time (s)               -solid.RFy*250[mm] (kN)  1e-3[mm/s]*t (mm)
0                        0                        0
1                        0.04994381877191994      0.001
10                       0.4994381877191912       0.010000000000000002
20                       0.9988763754383806       0.020000000000000004
30                       1.497663661213885        0.030000000000000006
40                       1.9949883627974068       0.04000000000000001
50                       2.4893035243859893       0.05
60                       2.9788204320687535       0.06000000000000001
70                       3.4616041615687583       0.07
80                       3.9352373992913146       0.08000000000000002
90                       4.3972668539058235       0.09000000000000004
100                      4.845004081837672        0.1
110                      5.275460076945651        0.11000000000000001
120                      5.682976245528425        0.12000000000000002
130                      6.063117128122131        0.13000000000000003
140                      6.414762463033084        0.14
150                      6.736607538711426        0.15
160                      7.017160968276769        0.16000000000000003
170                      7.251186484750781        0.17000000000000012
180                      7.437168473816743        0.18000000000000008
190                      7.571804153569926        0.19000000000000006
200                      7.650541925132908        0.2
210                      7.673717640269412        0.21000000000000002
220                      7.64403332369828         0.22000000000000003
230                      7.564295787178224        0.23000000000000004
240                      7.439002995505267        0.24000000000000005
250                      7.274688121022498        0.25
260                      7.076640105124523        0.26000000000000006
270                      6.853445095512524        0.2700000000000001
280                      6.61491011294711         0.28
290                      6.365873254040185        0.2899999999999999
300                      6.111320470628957        0.3
310                      5.8586345783655185       0.31000000000000016
320                      5.610828340443404        0.32000000000000006
330                      5.3708823457492345       0.3300000000000002
340                      5.1411169423413225       0.34000000000000025
350                      4.921494059021738        0.35000000000000014
360                      4.711481874446573        0.36000000000000015
370                      4.511862816196973        0.3700000000000002
380                      4.32227645669604         0.3800000000000001
390                      4.142024227106656        0.3900000000000002
400                      3.971134219281669        0.4
410                      3.8098370331668128       0.41000000000000003
420                      3.657340914628661        0.42000000000000004
430                      3.512987464146136        0.4300000000000001
440                      3.37696447816985         0.44000000000000006
450                      3.2487565591885805       0.45
460                      3.127070703736382        0.4600000000000001
470                      3.0111330602883277       0.4700000000000001
480                      2.902241035886124        0.4800000000000001
490                      2.799756541105807        0.49000000000000005
500                      2.7029557533328816       0.5
510                      2.610771654983323        0.5100000000000001
520                      2.522969930414042        0.5200000000000001
530                      2.4406139950641488       0.5300000000000001
540                      2.362508707248417        0.5400000000000001
550                      2.286191276939796        0.5500000000000002
560                      2.2139668315197896       0.56
570                      2.1471098315473793       0.5700000000000001
580                      2.084483961125659        0.5799999999999998
590                      2.0259520023177564       0.59
600                      1.9693723344348542       0.6
610                      1.912132181740683        0.6100000000000002
620                      1.858536257358406        0.6200000000000003
630                      1.8079923885011795       0.6300000000000002
640                      1.7598667363589287       0.6400000000000001
650                      1.7150677455245857       0.6500000000000002
660                      1.6728144391138662       0.6600000000000004
670                      1.632715312257576        0.6700000000000005
680                      1.5944185099428514       0.6800000000000005
690                      1.5576831394323876       0.6900000000000005
700                      1.5216939013829807       0.7000000000000003
710                      1.483381846826445        0.7100000000000002
720                      1.4469394325861684       0.7200000000000003
730                      1.4160574847134288       0.7300000000000003
740                      1.3858467748494765       0.7400000000000004
750                      1.3561650803209109       0.7500000000000002
760                      1.3271000363957877       0.7600000000000002
770                      1.3006597970829386       0.7700000000000002
780                      1.2752500689573305       0.7800000000000004
790                      1.2507041297335342       0.7900000000000004
800                      1.2268018903480866       0.8
810                      1.2034875550540116       0.8100000000000002
820                      1.1808791001892498       0.8200000000000001
830                      1.1590887226893178       0.8300000000000001
840                      1.1380948644683604       0.8400000000000001
850                      1.1178189156508056       0.8499999999999999
860                      1.09823659770701         0.8600000000000002
870                      1.0793513760390097       0.87
880                      1.0610681435697058       0.8800000000000001
890                      1.0433813605313613       0.8900000000000001
900                      1.0262219601586176       0.9
910                      1.0095861985952712       0.9100000000000004
920                      0.993491457079868        0.9200000000000002
930                      0.9778642593233157       0.9300000000000003
940                      0.962696812919459        0.9400000000000002
950                      0.9479988437956667       0.9500000000000002
960                      0.933733144109859        0.9600000000000002
970                      0.9198715750390457       0.9700000000000001
980                      0.9064112814238773       0.9800000000000001
990                      0.8933339992448386       0.99
1000                     0.8806035695725998       1

